On second-order cone positive systems

Internal positivity offers a computationally cheap certificate for external (input-output) positivity of a linear time-invariant system. However, the drawback with this certificate lies in its realization dependency. Firstly, computing such a realization requires to find a polyhedral cone with a potentially high number of extremal generators that lifts the dimension of the state-space representation, significantly. Secondly, not all externally positive systems posses an internally positive realization. Thirdly, in many typical applications such as controller design, system identification and model order reduction, internal positivity is not preserved. To overcome these drawbacks, we present a tractable sufficient certificate of external positivity based on second-order cones. This certificate does not require any special state-space realization: if it succeeds with a possibly non-minimal realization, then it will do so with any minimal realization. While there exist systems where this certificate is also necessary, we also demonstrate how to construct systems, where both second-order and polyhedral cones as well as other certificates fail. Nonetheless, in contrast to other realization independent certificates, the present one appears to be favourable in terms of applicability and conservatism. Three applications are representatively discussed to underline its potential. We show how the certificate can be used to find externally positive approximations of nearly externally positive systems and demonstrated that this may help to reduce system identification errors. The same algorithm is used then to design state-feedback controllers that provide closed-loop external positivity, a common approach to avoid over- and undershooting of the step response. Lastly, we present modifications to generalized balanced truncation such that external positivity is preserved where our certificate applies.

==> error_ac_cone_BT.txt <==
   1.0000000e+00   3.1481977e-01
   2.0000000e+00   3.5548338e-02
   3.0000000e+00   1.6805817e-03
   4.0000000e+00   3.4453693e-05
   5.0000000e+00   4.4077381e-07
   6.0000000e+00   1.0173934e-08
   7.0000000e+00   1.2916326e-10
   8.0000000e+00   4.0027428e-12
   9.0000000e+00   4.6740393e-13
   1.0000000e+01   8.4904465e-14
   1.1000000e+01   9.0830017e-17


==> error_ac_cone_CBT.txt <==
   1.0000000e+00   6.2997219e-01
   2.0000000e+00   1.2868318e-01
   3.0000000e+00   1.0291978e-02
   4.0000000e+00   2.7109764e-04
   5.0000000e+00   2.9752474e-06
   6.0000000e+00   1.5241829e-07
   7.0000000e+00   3.5463270e-09
   8.0000000e+00   7.6835006e-10
   9.0000000e+00   6.6544612e-11
   1.0000000e+01   3.5457578e-11
   1.1000000e+01   5.0559641e-16


==> error_ac_cone_PCBT.txt <==
   1.0000000e+00   4.2139328e-01
   2.0000000e+00   1.1580516e+00
   3.0000000e+00   4.7498759e-03
   4.0000000e+00   7.7648901e-04
   5.0000000e+00   4.0637336e-06
   6.0000000e+00   1.9316343e-07
   7.0000000e+00   6.5230180e-08
   8.0000000e+00   2.5344871e-08
   9.0000000e+00   2.0807506e-09
   1.0000000e+01   4.5523737e-09
   1.1000000e+01   2.6010503e-15


==> heat_bode.txt <==
   1.0059000e-04  -1.2385870e+02
   1.4049000e-04  -1.2385890e+02
   1.9620000e-04  -1.2385900e+02
   2.7402000e-04  -1.2385910e+02
   3.8269000e-04  -1.2385930e+02
   5.3445000e-04  -1.2395450e+02
   7.4640000e-04  -1.2395470e+02
   1.0424000e-03  -1.2404990e+02
   1.4365000e-03  -1.2414520e+02
   2.0062000e-03  -1.2443070e+02
   2.7280000e-03  -1.2490650e+02
   3.7594000e-03  -1.2566770e+02
   5.0441000e-03  -1.2690450e+02
   6.5020000e-03  -1.2833160e+02
   8.1600000e-03  -1.3004410e+02
   1.0106000e-02  -1.3185160e+02
   1.2185000e-02  -1.3384950e+02
   1.4497000e-02  -1.3584730e+02
   1.7018000e-02  -1.3794020e+02
   1.9714000e-02  -1.4012830e+02
   2.2234000e-02  -1.4231640e+02
   2.5076000e-02  -1.4450450e+02
   2.7906000e-02  -1.4678770e+02
   3.1896000e-02  -1.4897570e+02
   3.6947000e-02  -1.5106870e+02
   4.2799000e-02  -1.5325680e+02
   4.7629000e-02  -1.5553990e+02
   5.0246000e-02  -1.5782310e+02
   5.3006000e-02  -1.6020140e+02
   5.5177000e-02  -1.6257970e+02
   5.6673000e-02  -1.6495800e+02
   5.8211000e-02  -1.6724120e+02
   5.9790000e-02  -1.6961950e+02
   6.1312000e-02  -1.7405500e+02
   6.1412000e-02  -1.7310070e+02
   6.2034000e-02  -1.7556520e+02
   6.4785000e-02  -1.7323450e+02
   6.6536000e-02  -1.7085620e+02
   6.9255000e-02  -1.6857310e+02
   7.2084000e-02  -1.6619480e+02
   8.1290000e-02  -1.6400680e+02
   8.9110000e-02  -1.6493440e+02
   9.2920000e-02  -1.6609980e+02
   1.0203000e-01  -1.6838300e+02
   1.0515000e-01  -1.6979810e+02
   1.1335000e-01  -1.6982190e+02
   1.1977000e-01  -1.6895380e+02
   1.2847000e-01  -1.6795500e+02
   1.4013000e-01  -1.6745560e+02
   1.4832000e-01  -1.6771720e+02
   1.6505000e-01  -1.6850210e+02
   1.7705000e-01  -1.6891830e+02
   1.9376000e-01  -1.6895400e+02
   2.2707000e-01  -1.6889460e+02
   2.6701000e-01  -1.6933470e+02
   3.6307000e-01  -1.7019100e+02
   5.0034000e-01  -1.7095220e+02
   6.7133000e-01  -1.7199870e+02
   9.1290000e-01  -1.7304530e+02
   1.2248000e+00  -1.7418700e+02
   1.6216000e+00  -1.7532870e+02
   2.1757000e+00  -1.7656550e+02
   2.8805000e+00  -1.7780230e+02
   3.8137000e+00  -1.7913430e+02
   4.9820000e+00  -1.8056140e+02
   6.4220000e+00  -1.8198840e+02
   8.2780000e+00  -1.8360580e+02
   1.0529000e+01  -1.8522310e+02
   1.3215000e+01  -1.8693560e+02
   1.6585000e+01  -1.8864800e+02
   2.0815000e+01  -1.9045560e+02
   2.5777000e+01  -1.9216810e+02
   3.1922000e+01  -1.9397560e+02
   3.9532000e+01  -1.9578320e+02
   4.8956000e+01  -1.9759080e+02
   5.9822000e+01  -1.9939840e+02
   7.4083000e+01  -2.0130110e+02
   9.1740000e+01  -2.0310870e+02
   1.0007000e+02  -2.0381030e+02


==> heat_cone_error2_BT.txt <==
   1.0000000e+00   1.1103348e-01
   2.0000000e+00   8.7295736e-03
   3.0000000e+00   4.6665835e-04
   4.0000000e+00   1.8758761e-04
   5.0000000e+00   3.6702927e-06
   6.0000000e+00   9.9567528e-07
   7.0000000e+00   6.6740166e-07
   8.0000000e+00   4.3898024e-09
   9.0000000e+00   2.2735208e-09
   1.0000000e+01   6.2308443e-11
   1.1000000e+01   1.3465409e-12
   1.2000000e+01   1.1606880e-12
   1.3000000e+01   1.3334757e-13
   1.4000000e+01   6.2245386e-15
   1.5000000e+01   2.1298557e-15


==> heat_cone_error2_CBT.txt <==
   1.0000000e+00   9.4091981e+00
   2.0000000e+00   2.0807421e-02
   3.0000000e+00   5.8578142e-04
   4.0000000e+00   1.7962803e-04
   5.0000000e+00   3.5278522e-06
   6.0000000e+00   1.1235174e-06
   7.0000000e+00   7.5528715e-07
   8.0000000e+00   4.7881074e-09
   9.0000000e+00   2.2107818e-09
   1.0000000e+01   5.1568911e-11
   1.1000000e+01   3.8785784e-12
   1.2000000e+01   1.0622474e-12
   1.3000000e+01   1.0629919e-13
   1.4000000e+01   5.7329651e-15
   1.5000000e+01   1.0072601e-14


==> heat_cone_error2_PCBT.txt <==
   1.0000000e+00   1.1097951e-01
   2.0000000e+00   3.4690365e-02
   3.0000000e+00   1.2143875e-03
   4.0000000e+00   3.2739782e-04
   5.0000000e+00   1.1488944e-05
   6.0000000e+00   3.3772446e-06
   7.0000000e+00   1.9769920e-06
   8.0000000e+00   8.0914946e-08
   9.0000000e+00   1.8047160e-08
   1.0000000e+01   5.2214945e-10
   1.1000000e+01   7.4288159e-11
   1.2000000e+01   1.3136325e-11
   1.3000000e+01   5.3796822e-12
   1.4000000e+01   7.4761419e-13
   1.5000000e+01   2.7903989e-15


==> heat_cone_error_CBT.txt <==
   1.0000000e+00   4.2986409e-01
   2.0000000e+00   1.0900306e-02
   3.0000000e+00   2.5207265e-04
   4.0000000e+00   5.1605659e-06
   5.0000000e+00   2.2929253e-07
   6.0000000e+00   1.2827219e-08
   7.0000000e+00   2.7610261e-10
   8.0000000e+00   8.2724404e-12
   9.0000000e+00   1.7408493e-13
   1.0000000e+01   1.8203579e-15
   1.1000000e+01   3.1146122e-15
   1.2000000e+01   8.4966999e-16
   1.3000000e+01   3.4543179e-15
   1.4000000e+01   9.2342223e-16
   1.5000000e+01   3.2764573e-15


==> heat_cone_error_PCBT.txt <==
   1.0000000e+00   1.3247724e-01
   2.0000000e+00   1.4671869e-02
   3.0000000e+00   5.0169331e-04
   4.0000000e+00   1.1370274e-05
   5.0000000e+00   4.4693540e-07
   6.0000000e+00   2.4755254e-08
   7.0000000e+00   8.7964048e-10
   8.0000000e+00   3.8634517e-11
   9.0000000e+00   1.3987020e-12
   1.0000000e+01   2.0607937e-14
   1.1000000e+01   1.5879122e-15
   1.2000000e+01   1.6545476e-15
   1.3000000e+01   1.6086321e-15
   1.4000000e+01   1.3687130e-15
   1.5000000e+01   1.6371132e-15


==> heat_cone_error_SBT.txt <==
   1.0000000e+00   1.0394973e-01
   2.0000000e+00   7.1992954e-03
   3.0000000e+00   2.5010869e-04
   4.0000000e+00   5.4759061e-06
   5.0000000e+00   2.5032182e-07
   6.0000000e+00   1.3575178e-08
   7.0000000e+00   2.9667848e-10
   8.0000000e+00   8.8949105e-12
   9.0000000e+00   1.8534511e-13
   1.0000000e+01   4.1130329e-15
   1.1000000e+01   1.0017430e-15
   1.2000000e+01   2.2179881e-15
   1.3000000e+01   1.2630425e-15
   1.4000000e+01   2.1322625e-15
   1.5000000e+01   2.1322625e-15


==> heat_cone_hsv_CBT.txt <==
   1.0000000e+00   1.1133120e+00
   2.0000000e+00   2.1737700e-01
   3.0000000e+00   2.1509152e-02
   4.0000000e+00   1.0358791e-03
   5.0000000e+00   3.1284533e-05
   6.0000000e+00   2.0159916e-06
   7.0000000e+00   1.2434734e-07
   8.0000000e+00   3.4160285e-09
   9.0000000e+00   1.2734724e-10
   1.0000000e+01   6.3729751e-12
   1.1000000e+01   6.0073430e-13
   1.2000000e+01   1.0194240e-13
   1.3000000e+01   4.7787925e-14
   1.4000000e+01   2.8225497e-14
   1.5000000e+01   2.1827479e-14


==> heat_cone_hsv_PCBT.txt <==
   1.0000000e+00   8.5617168e-01
   2.0000000e+00   7.7353471e-02
   3.0000000e+00   1.2219879e-02
   4.0000000e+00   5.4184625e-04
   5.0000000e+00   1.8931785e-05
   6.0000000e+00   1.0160519e-06
   7.0000000e+00   7.7905263e-08
   8.0000000e+00   4.2674082e-09
   9.0000000e+00   4.4547466e-10
   1.0000000e+01   7.3829484e-11
   1.1000000e+01   2.5068658e-11
   1.2000000e+01   7.6025171e-12
   1.3000000e+01   4.9401783e-12
   1.4000000e+01   2.9781861e-12
   1.5000000e+01   2.5092545e-12


==> heat_cone_hsv_SBT.txt <==
   1.0000000e+00   4.4802513e-01
   2.0000000e+00   4.8375219e-02
   3.0000000e+00   3.4745933e-03
   4.0000000e+00   1.2231639e-04
   5.0000000e+00   2.6127921e-06
   6.0000000e+00   1.1837332e-07
   7.0000000e+00   6.6392520e-09
   8.0000000e+00   1.4388934e-10
   9.0000000e+00   4.3557114e-12
   1.0000000e+01   9.1223610e-14
   1.1000000e+01   9.4958899e-16
   1.2000000e+01   3.8026446e-17
   1.3000000e+01   1.0662192e-17
   1.4000000e+01   3.4154190e-18
   1.5000000e+01   3.2773517e-19


==> id_input.txt <==
   0.0000000e+00   6.4100000e+00
   1.0000000e-01   3.4100000e+00
   2.0000000e-01   6.4100000e+00
   3.0000000e-01   6.4100000e+00
   4.0000000e-01   6.4100000e+00
   5.0000000e-01   6.4100000e+00
   6.0000000e-01   6.4100000e+00
   7.0000000e-01   6.4100000e+00
   8.0000000e-01   6.4100000e+00
   9.0000000e-01   6.4100000e+00
   1.0000000e+00   6.4100000e+00
   1.1000000e+00   3.4100000e+00
   1.2000000e+00   3.4100000e+00
   1.3000000e+00   3.4100000e+00
   1.4000000e+00   3.4100000e+00
   1.5000000e+00   3.4100000e+00
   1.6000000e+00   3.4100000e+00
   1.7000000e+00   3.4100000e+00
   1.8000000e+00   3.4100000e+00
   1.9000000e+00   3.4100000e+00
   2.0000000e+00   3.4100000e+00
   2.1000000e+00   6.4100000e+00
   2.2000000e+00   3.4100000e+00
   2.3000000e+00   3.4100000e+00
   2.4000000e+00   6.4100000e+00
   2.5000000e+00   6.4100000e+00
   2.6000000e+00   6.4100000e+00
   2.7000000e+00   6.4100000e+00
   2.8000000e+00   6.4100000e+00
   2.9000000e+00   3.4100000e+00
   3.0000000e+00   3.4100000e+00
   3.1000000e+00   3.4100000e+00
   3.2000000e+00   3.4100000e+00
   3.3000000e+00   3.4100000e+00
   3.4000000e+00   3.4100000e+00
   3.5000000e+00   3.4100000e+00
   3.6000000e+00   3.4100000e+00
   3.7000000e+00   3.4100000e+00
   3.8000000e+00   3.4100000e+00
   3.9000000e+00   3.4100000e+00
   4.0000000e+00   3.4100000e+00
   4.1000000e+00   3.4100000e+00
   4.2000000e+00   3.4100000e+00
   4.3000000e+00   3.4100000e+00
   4.4000000e+00   3.4100000e+00
   4.5000000e+00   3.4100000e+00
   4.6000000e+00   3.4100000e+00
   4.7000000e+00   3.4100000e+00
   4.8000000e+00   3.4100000e+00
   4.9000000e+00   6.4100000e+00
   5.0000000e+00   6.4100000e+00
   5.1000000e+00   6.4100000e+00
   5.2000000e+00   3.4100000e+00
   5.3000000e+00   3.4100000e+00
   5.4000000e+00   3.4100000e+00
   5.5000000e+00   3.4100000e+00
   5.6000000e+00   3.4100000e+00
   5.7000000e+00   3.4100000e+00
   5.8000000e+00   6.4100000e+00
   5.9000000e+00   3.4100000e+00
   6.0000000e+00   3.4100000e+00
   6.1000000e+00   3.4100000e+00
   6.2000000e+00   3.4100000e+00
   6.3000000e+00   3.4100000e+00
   6.4000000e+00   6.4100000e+00
   6.5000000e+00   6.4100000e+00
   6.6000000e+00   6.4100000e+00
   6.7000000e+00   6.4100000e+00
   6.8000000e+00   6.4100000e+00
   6.9000000e+00   6.4100000e+00
   7.0000000e+00   6.4100000e+00
   7.1000000e+00   6.4100000e+00
   7.2000000e+00   6.4100000e+00
   7.3000000e+00   6.4100000e+00
   7.4000000e+00   3.4100000e+00
   7.5000000e+00   3.4100000e+00
   7.6000000e+00   3.4100000e+00
   7.7000000e+00   3.4100000e+00
   7.8000000e+00   3.4100000e+00
   7.9000000e+00   3.4100000e+00
   8.0000000e+00   3.4100000e+00
   8.1000000e+00   3.4100000e+00
   8.2000000e+00   3.4100000e+00
   8.3000000e+00   6.4100000e+00
   8.4000000e+00   6.4100000e+00
   8.5000000e+00   6.4100000e+00
   8.6000000e+00   3.4100000e+00
   8.7000000e+00   3.4100000e+00
   8.8000000e+00   3.4100000e+00
   8.9000000e+00   3.4100000e+00
   9.0000000e+00   6.4100000e+00
   9.1000000e+00   6.4100000e+00
   9.2000000e+00   6.4100000e+00
   9.3000000e+00   6.4100000e+00
   9.4000000e+00   6.4100000e+00
   9.5000000e+00   6.4100000e+00
   9.6000000e+00   6.4100000e+00
   9.7000000e+00   3.4100000e+00
   9.8000000e+00   3.4100000e+00
   9.9000000e+00   3.4100000e+00
   1.0000000e+01   3.4100000e+00
   1.0100000e+01   3.4100000e+00
   1.0200000e+01   3.4100000e+00
   1.0300000e+01   3.4100000e+00
   1.0400000e+01   3.4100000e+00
   1.0500000e+01   3.4100000e+00
   1.0600000e+01   3.4100000e+00
   1.0700000e+01   3.4100000e+00
   1.0800000e+01   3.4100000e+00
   1.0900000e+01   3.4100000e+00
   1.1000000e+01   3.4100000e+00
   1.1100000e+01   3.4100000e+00
   1.1200000e+01   3.4100000e+00
   1.1300000e+01   3.4100000e+00
   1.1400000e+01   3.4100000e+00
   1.1500000e+01   3.4100000e+00
   1.1600000e+01   3.4100000e+00
   1.1700000e+01   3.4100000e+00
   1.1800000e+01   6.4100000e+00
   1.1900000e+01   6.4100000e+00
   1.2000000e+01   6.4100000e+00
   1.2100000e+01   6.4100000e+00
   1.2200000e+01   6.4100000e+00
   1.2300000e+01   6.4100000e+00
   1.2400000e+01   6.4100000e+00
   1.2500000e+01   3.4100000e+00
   1.2600000e+01   3.4100000e+00
   1.2700000e+01   3.4100000e+00
   1.2800000e+01   6.4100000e+00
   1.2900000e+01   6.4100000e+00
   1.3000000e+01   6.4100000e+00
   1.3100000e+01   6.4100000e+00
   1.3200000e+01   6.4100000e+00
   1.3300000e+01   6.4100000e+00
   1.3400000e+01   6.4100000e+00
   1.3500000e+01   6.4100000e+00
   1.3600000e+01   6.4100000e+00
   1.3700000e+01   6.4100000e+00
   1.3800000e+01   6.4100000e+00
   1.3900000e+01   6.4100000e+00
   1.4000000e+01   6.4100000e+00
   1.4100000e+01   6.4100000e+00
   1.4200000e+01   6.4100000e+00
   1.4300000e+01   6.4100000e+00
   1.4400000e+01   6.4100000e+00
   1.4500000e+01   6.4100000e+00
   1.4600000e+01   6.4100000e+00
   1.4700000e+01   6.4100000e+00
   1.4800000e+01   6.4100000e+00
   1.4900000e+01   6.4100000e+00
   1.5000000e+01   3.4100000e+00
   1.5100000e+01   6.4100000e+00
   1.5200000e+01   6.4100000e+00
   1.5300000e+01   6.4100000e+00
   1.5400000e+01   6.4100000e+00
   1.5500000e+01   6.4100000e+00
   1.5600000e+01   6.4100000e+00
   1.5700000e+01   6.4100000e+00
   1.5800000e+01   6.4100000e+00
   1.5900000e+01   3.4100000e+00
   1.6000000e+01   3.4100000e+00
   1.6100000e+01   6.4100000e+00
   1.6200000e+01   6.4100000e+00
   1.6300000e+01   6.4100000e+00
   1.6400000e+01   3.4100000e+00
   1.6500000e+01   3.4100000e+00
   1.6600000e+01   3.4100000e+00
   1.6700000e+01   3.4100000e+00
   1.6800000e+01   6.4100000e+00
   1.6900000e+01   6.4100000e+00
   1.7000000e+01   6.4100000e+00
   1.7100000e+01   6.4100000e+00
   1.7200000e+01   6.4100000e+00
   1.7300000e+01   6.4100000e+00
   1.7400000e+01   6.4100000e+00
   1.7500000e+01   3.4100000e+00
   1.7600000e+01   3.4100000e+00
   1.7700000e+01   3.4100000e+00
   1.7800000e+01   3.4100000e+00
   1.7900000e+01   3.4100000e+00
   1.8000000e+01   3.4100000e+00
   1.8100000e+01   3.4100000e+00
   1.8200000e+01   6.4100000e+00
   1.8300000e+01   3.4100000e+00
   1.8400000e+01   3.4100000e+00
   1.8500000e+01   3.4100000e+00
   1.8600000e+01   3.4100000e+00
   1.8700000e+01   6.4100000e+00
   1.8800000e+01   6.4100000e+00
   1.8900000e+01   6.4100000e+00
   1.9000000e+01   6.4100000e+00
   1.9100000e+01   6.4100000e+00
   1.9200000e+01   6.4100000e+00
   1.9300000e+01   6.4100000e+00
   1.9400000e+01   6.4100000e+00
   1.9500000e+01   6.4100000e+00
   1.9600000e+01   6.4100000e+00
   1.9700000e+01   6.4100000e+00
   1.9800000e+01   6.4100000e+00
   1.9900000e+01   6.4100000e+00
   2.0000000e+01   6.4100000e+00
   2.0100000e+01   3.4100000e+00
   2.0200000e+01   3.4100000e+00
   2.0300000e+01   3.4100000e+00
   2.0400000e+01   6.4100000e+00
   2.0500000e+01   6.4100000e+00
   2.0600000e+01   6.4100000e+00
   2.0700000e+01   6.4100000e+00
   2.0800000e+01   6.4100000e+00
   2.0900000e+01   6.4100000e+00
   2.1000000e+01   6.4100000e+00
   2.1100000e+01   6.4100000e+00
   2.1200000e+01   6.4100000e+00
   2.1300000e+01   6.4100000e+00
   2.1400000e+01   6.4100000e+00
   2.1500000e+01   3.4100000e+00
   2.1600000e+01   6.4100000e+00
   2.1700000e+01   6.4100000e+00
   2.1800000e+01   3.4100000e+00
   2.1900000e+01   3.4100000e+00
   2.2000000e+01   3.4100000e+00
   2.2100000e+01   3.4100000e+00
   2.2200000e+01   6.4100000e+00
   2.2300000e+01   3.4100000e+00
   2.2400000e+01   3.4100000e+00
   2.2500000e+01   3.4100000e+00
   2.2600000e+01   3.4100000e+00
   2.2700000e+01   6.4100000e+00
   2.2800000e+01   6.4100000e+00
   2.2900000e+01   6.4100000e+00
   2.3000000e+01   6.4100000e+00
   2.3100000e+01   6.4100000e+00
   2.3200000e+01   6.4100000e+00
   2.3300000e+01   6.4100000e+00
   2.3400000e+01   6.4100000e+00
   2.3500000e+01   6.4100000e+00
   2.3600000e+01   6.4100000e+00
   2.3700000e+01   3.4100000e+00
   2.3800000e+01   3.4100000e+00
   2.3900000e+01   3.4100000e+00
   2.4000000e+01   3.4100000e+00
   2.4100000e+01   3.4100000e+00
   2.4200000e+01   3.4100000e+00
   2.4300000e+01   3.4100000e+00
   2.4400000e+01   3.4100000e+00
   2.4500000e+01   3.4100000e+00
   2.4600000e+01   6.4100000e+00
   2.4700000e+01   6.4100000e+00
   2.4800000e+01   3.4100000e+00
   2.4900000e+01   3.4100000e+00
   2.5000000e+01   3.4100000e+00
   2.5100000e+01   3.4100000e+00
   2.5200000e+01   3.4100000e+00
   2.5300000e+01   3.4100000e+00
   2.5400000e+01   3.4100000e+00
   2.5500000e+01   3.4100000e+00
   2.5600000e+01   6.4100000e+00
   2.5700000e+01   6.4100000e+00
   2.5800000e+01   6.4100000e+00
   2.5900000e+01   6.4100000e+00
   2.6000000e+01   3.4100000e+00
   2.6100000e+01   3.4100000e+00
   2.6200000e+01   3.4100000e+00
   2.6300000e+01   3.4100000e+00
   2.6400000e+01   3.4100000e+00
   2.6500000e+01   6.4100000e+00
   2.6600000e+01   6.4100000e+00
   2.6700000e+01   6.4100000e+00
   2.6800000e+01   6.4100000e+00
   2.6900000e+01   6.4100000e+00
   2.7000000e+01   6.4100000e+00
   2.7100000e+01   6.4100000e+00
   2.7200000e+01   6.4100000e+00
   2.7300000e+01   6.4100000e+00
   2.7400000e+01   6.4100000e+00
   2.7500000e+01   6.4100000e+00
   2.7600000e+01   3.4100000e+00
   2.7700000e+01   6.4100000e+00
   2.7800000e+01   6.4100000e+00
   2.7900000e+01   6.4100000e+00
   2.8000000e+01   6.4100000e+00
   2.8100000e+01   6.4100000e+00
   2.8200000e+01   6.4100000e+00
   2.8300000e+01   3.4100000e+00
   2.8400000e+01   3.4100000e+00
   2.8500000e+01   3.4100000e+00
   2.8600000e+01   3.4100000e+00
   2.8700000e+01   3.4100000e+00
   2.8800000e+01   6.4100000e+00
   2.8900000e+01   6.4100000e+00
   2.9000000e+01   6.4100000e+00
   2.9100000e+01   3.4100000e+00
   2.9200000e+01   3.4100000e+00
   2.9300000e+01   3.4100000e+00
   2.9400000e+01   6.4100000e+00
   2.9500000e+01   6.4100000e+00
   2.9600000e+01   6.4100000e+00
   2.9700000e+01   6.4100000e+00
   2.9800000e+01   6.4100000e+00
   2.9900000e+01   6.4100000e+00
   3.0000000e+01   6.4100000e+00
   3.0100000e+01   6.4100000e+00
   3.0200000e+01   6.4100000e+00
   3.0300000e+01   6.4100000e+00
   3.0400000e+01   6.4100000e+00
   3.0500000e+01   6.4100000e+00
   3.0600000e+01   6.4100000e+00
   3.0700000e+01   3.4100000e+00
   3.0800000e+01   6.4100000e+00
   3.0900000e+01   6.4100000e+00
   3.1000000e+01   6.4100000e+00
   3.1100000e+01   6.4100000e+00
   3.1200000e+01   6.4100000e+00
   3.1300000e+01   3.4100000e+00
   3.1400000e+01   3.4100000e+00
   3.1500000e+01   3.4100000e+00
   3.1600000e+01   3.4100000e+00
   3.1700000e+01   3.4100000e+00
   3.1800000e+01   6.4100000e+00
   3.1900000e+01   6.4100000e+00
   3.2000000e+01   6.4100000e+00
   3.2100000e+01   6.4100000e+00
   3.2200000e+01   3.4100000e+00
   3.2300000e+01   3.4100000e+00
   3.2400000e+01   3.4100000e+00
   3.2500000e+01   3.4100000e+00
   3.2600000e+01   3.4100000e+00
   3.2700000e+01   3.4100000e+00
   3.2800000e+01   6.4100000e+00
   3.2900000e+01   6.4100000e+00
   3.3000000e+01   3.4100000e+00
   3.3100000e+01   3.4100000e+00
   3.3200000e+01   3.4100000e+00
   3.3300000e+01   6.4100000e+00
   3.3400000e+01   6.4100000e+00
   3.3500000e+01   6.4100000e+00
   3.3600000e+01   3.4100000e+00
   3.3700000e+01   3.4100000e+00
   3.3800000e+01   6.4100000e+00
   3.3900000e+01   6.4100000e+00
   3.4000000e+01   6.4100000e+00
   3.4100000e+01   6.4100000e+00
   3.4200000e+01   6.4100000e+00
   3.4300000e+01   6.4100000e+00
   3.4400000e+01   6.4100000e+00
   3.4500000e+01   6.4100000e+00
   3.4600000e+01   6.4100000e+00
   3.4700000e+01   6.4100000e+00
   3.4800000e+01   6.4100000e+00
   3.4900000e+01   6.4100000e+00
   3.5000000e+01   6.4100000e+00
   3.5100000e+01   6.4100000e+00
   3.5200000e+01   6.4100000e+00
   3.5300000e+01   3.4100000e+00
   3.5400000e+01   3.4100000e+00
   3.5500000e+01   3.4100000e+00
   3.5600000e+01   6.4100000e+00
   3.5700000e+01   6.4100000e+00
   3.5800000e+01   6.4100000e+00
   3.5900000e+01   6.4100000e+00
   3.6000000e+01   6.4100000e+00
   3.6100000e+01   6.4100000e+00
   3.6200000e+01   3.4100000e+00
   3.6300000e+01   3.4100000e+00
   3.6400000e+01   3.4100000e+00
   3.6500000e+01   3.4100000e+00
   3.6600000e+01   3.4100000e+00
   3.6700000e+01   3.4100000e+00
   3.6800000e+01   3.4100000e+00
   3.6900000e+01   6.4100000e+00
   3.7000000e+01   3.4100000e+00
   3.7100000e+01   3.4100000e+00
   3.7200000e+01   3.4100000e+00
   3.7300000e+01   3.4100000e+00
   3.7400000e+01   6.4100000e+00
   3.7500000e+01   6.4100000e+00
   3.7600000e+01   6.4100000e+00
   3.7700000e+01   6.4100000e+00
   3.7800000e+01   6.4100000e+00
   3.7900000e+01   6.4100000e+00
   3.8000000e+01   6.4100000e+00
   3.8100000e+01   6.4100000e+00
   3.8200000e+01   6.4100000e+00
   3.8300000e+01   3.4100000e+00
   3.8400000e+01   3.4100000e+00
   3.8500000e+01   6.4100000e+00
   3.8600000e+01   6.4100000e+00
   3.8700000e+01   6.4100000e+00
   3.8800000e+01   6.4100000e+00
   3.8900000e+01   6.4100000e+00
   3.9000000e+01   6.4100000e+00
   3.9100000e+01   6.4100000e+00
   3.9200000e+01   6.4100000e+00
   3.9300000e+01   6.4100000e+00
   3.9400000e+01   3.4100000e+00
   3.9500000e+01   3.4100000e+00
   3.9600000e+01   3.4100000e+00
   3.9700000e+01   6.4100000e+00
   3.9800000e+01   6.4100000e+00
   3.9900000e+01   3.4100000e+00
   4.0000000e+01   3.4100000e+00
   4.0100000e+01   3.4100000e+00
   4.0200000e+01   3.4100000e+00
   4.0300000e+01   3.4100000e+00
   4.0400000e+01   3.4100000e+00
   4.0500000e+01   3.4100000e+00
   4.0600000e+01   3.4100000e+00
   4.0700000e+01   3.4100000e+00
   4.0800000e+01   3.4100000e+00
   4.0900000e+01   3.4100000e+00
   4.1000000e+01   3.4100000e+00
   4.1100000e+01   3.4100000e+00
   4.1200000e+01   3.4100000e+00
   4.1300000e+01   3.4100000e+00
   4.1400000e+01   3.4100000e+00
   4.1500000e+01   6.4100000e+00
   4.1600000e+01   3.4100000e+00
   4.1700000e+01   3.4100000e+00
   4.1800000e+01   3.4100000e+00
   4.1900000e+01   3.4100000e+00
   4.2000000e+01   6.4100000e+00
   4.2100000e+01   3.4100000e+00
   4.2200000e+01   3.4100000e+00
   4.2300000e+01   3.4100000e+00
   4.2400000e+01   6.4100000e+00
   4.2500000e+01   6.4100000e+00
   4.2600000e+01   3.4100000e+00
   4.2700000e+01   6.4100000e+00
   4.2800000e+01   6.4100000e+00
   4.2900000e+01   6.4100000e+00
   4.3000000e+01   6.4100000e+00
   4.3100000e+01   6.4100000e+00
   4.3200000e+01   6.4100000e+00
   4.3300000e+01   6.4100000e+00
   4.3400000e+01   6.4100000e+00
   4.3500000e+01   6.4100000e+00
   4.3600000e+01   6.4100000e+00
   4.3700000e+01   6.4100000e+00
   4.3800000e+01   6.4100000e+00
   4.3900000e+01   6.4100000e+00
   4.4000000e+01   6.4100000e+00
   4.4100000e+01   3.4100000e+00
   4.4200000e+01   3.4100000e+00
   4.4300000e+01   6.4100000e+00
   4.4400000e+01   6.4100000e+00
   4.4500000e+01   3.4100000e+00
   4.4600000e+01   3.4100000e+00
   4.4700000e+01   3.4100000e+00
   4.4800000e+01   3.4100000e+00
   4.4900000e+01   3.4100000e+00
   4.5000000e+01   3.4100000e+00
   4.5100000e+01   3.4100000e+00
   4.5200000e+01   3.4100000e+00
   4.5300000e+01   3.4100000e+00
   4.5400000e+01   3.4100000e+00
   4.5500000e+01   3.4100000e+00
   4.5600000e+01   3.4100000e+00
   4.5700000e+01   3.4100000e+00
   4.5800000e+01   3.4100000e+00
   4.5900000e+01   3.4100000e+00
   4.6000000e+01   6.4100000e+00
   4.6100000e+01   6.4100000e+00
   4.6200000e+01   6.4100000e+00
   4.6300000e+01   3.4100000e+00
   4.6400000e+01   3.4100000e+00
   4.6500000e+01   3.4100000e+00
   4.6600000e+01   3.4100000e+00
   4.6700000e+01   3.4100000e+00
   4.6800000e+01   3.4100000e+00
   4.6900000e+01   3.4100000e+00
   4.7000000e+01   3.4100000e+00
   4.7100000e+01   6.4100000e+00
   4.7200000e+01   6.4100000e+00
   4.7300000e+01   6.4100000e+00
   4.7400000e+01   6.4100000e+00
   4.7500000e+01   6.4100000e+00
   4.7600000e+01   6.4100000e+00
   4.7700000e+01   6.4100000e+00
   4.7800000e+01   6.4100000e+00
   4.7900000e+01   6.4100000e+00
   4.8000000e+01   6.4100000e+00
   4.8100000e+01   3.4100000e+00
   4.8200000e+01   3.4100000e+00
   4.8300000e+01   3.4100000e+00
   4.8400000e+01   3.4100000e+00
   4.8500000e+01   3.4100000e+00
   4.8600000e+01   6.4100000e+00
   4.8700000e+01   6.4100000e+00
   4.8800000e+01   6.4100000e+00
   4.8900000e+01   6.4100000e+00
   4.9000000e+01   6.4100000e+00
   4.9100000e+01   6.4100000e+00
   4.9200000e+01   6.4100000e+00
   4.9300000e+01   6.4100000e+00
   4.9400000e+01   6.4100000e+00
   4.9500000e+01   3.4100000e+00
   4.9600000e+01   6.4100000e+00
   4.9700000e+01   3.4100000e+00
   4.9800000e+01   3.4100000e+00
   4.9900000e+01   3.4100000e+00
   5.0000000e+01   3.4100000e+00
   5.0100000e+01   3.4100000e+00
   5.0200000e+01   3.4100000e+00
   5.0300000e+01   3.4100000e+00
   5.0400000e+01   3.4100000e+00
   5.0500000e+01   3.4100000e+00
   5.0600000e+01   3.4100000e+00
   5.0700000e+01   3.4100000e+00
   5.0800000e+01   3.4100000e+00
   5.0900000e+01   3.4100000e+00
   5.1000000e+01   3.4100000e+00
   5.1100000e+01   3.4100000e+00
   5.1200000e+01   3.4100000e+00
   5.1300000e+01   3.4100000e+00
   5.1400000e+01   3.4100000e+00
   5.1500000e+01   3.4100000e+00
   5.1600000e+01   6.4100000e+00
   5.1700000e+01   6.4100000e+00
   5.1800000e+01   6.4100000e+00
   5.1900000e+01   3.4100000e+00
   5.2000000e+01   3.4100000e+00
   5.2100000e+01   3.4100000e+00
   5.2200000e+01   3.4100000e+00
   5.2300000e+01   3.4100000e+00
   5.2400000e+01   6.4100000e+00
   5.2500000e+01   6.4100000e+00
   5.2600000e+01   3.4100000e+00
   5.2700000e+01   3.4100000e+00
   5.2800000e+01   3.4100000e+00
   5.2900000e+01   3.4100000e+00
   5.3000000e+01   3.4100000e+00
   5.3100000e+01   3.4100000e+00
   5.3200000e+01   3.4100000e+00
   5.3300000e+01   3.4100000e+00
   5.3400000e+01   3.4100000e+00
   5.3500000e+01   3.4100000e+00
   5.3600000e+01   3.4100000e+00
   5.3700000e+01   3.4100000e+00
   5.3800000e+01   3.4100000e+00
   5.3900000e+01   3.4100000e+00
   5.4000000e+01   3.4100000e+00
   5.4100000e+01   3.4100000e+00
   5.4200000e+01   6.4100000e+00
   5.4300000e+01   6.4100000e+00
   5.4400000e+01   6.4100000e+00
   5.4500000e+01   6.4100000e+00
   5.4600000e+01   6.4100000e+00
   5.4700000e+01   6.4100000e+00
   5.4800000e+01   6.4100000e+00
   5.4900000e+01   6.4100000e+00
   5.5000000e+01   3.4100000e+00
   5.5100000e+01   3.4100000e+00
   5.5200000e+01   3.4100000e+00
   5.5300000e+01   3.4100000e+00
   5.5400000e+01   3.4100000e+00
   5.5500000e+01   3.4100000e+00
   5.5600000e+01   6.4100000e+00
   5.5700000e+01   3.4100000e+00
   5.5800000e+01   3.4100000e+00
   5.5900000e+01   6.4100000e+00
   5.6000000e+01   6.4100000e+00
   5.6100000e+01   6.4100000e+00
   5.6200000e+01   6.4100000e+00
   5.6300000e+01   6.4100000e+00
   5.6400000e+01   3.4100000e+00
   5.6500000e+01   6.4100000e+00
   5.6600000e+01   6.4100000e+00
   5.6700000e+01   6.4100000e+00
   5.6800000e+01   6.4100000e+00
   5.6900000e+01   6.4100000e+00
   5.7000000e+01   6.4100000e+00
   5.7100000e+01   6.4100000e+00
   5.7200000e+01   6.4100000e+00
   5.7300000e+01   6.4100000e+00
   5.7400000e+01   6.4100000e+00
   5.7500000e+01   6.4100000e+00
   5.7600000e+01   6.4100000e+00
   5.7700000e+01   6.4100000e+00
   5.7800000e+01   3.4100000e+00
   5.7900000e+01   6.4100000e+00
   5.8000000e+01   6.4100000e+00
   5.8100000e+01   6.4100000e+00
   5.8200000e+01   6.4100000e+00
   5.8300000e+01   6.4100000e+00
   5.8400000e+01   3.4100000e+00
   5.8500000e+01   3.4100000e+00
   5.8600000e+01   3.4100000e+00
   5.8700000e+01   3.4100000e+00
   5.8800000e+01   3.4100000e+00
   5.8900000e+01   3.4100000e+00
   5.9000000e+01   3.4100000e+00
   5.9100000e+01   3.4100000e+00
   5.9200000e+01   3.4100000e+00
   5.9300000e+01   3.4100000e+00
   5.9400000e+01   3.4100000e+00
   5.9500000e+01   3.4100000e+00
   5.9600000e+01   3.4100000e+00
   5.9700000e+01   3.4100000e+00
   5.9800000e+01   3.4100000e+00
   5.9900000e+01   3.4100000e+00
   6.0000000e+01   3.4100000e+00
   6.0100000e+01   3.4100000e+00
   6.0200000e+01   3.4100000e+00
   6.0300000e+01   3.4100000e+00
   6.0400000e+01   3.4100000e+00
   6.0500000e+01   6.4100000e+00
   6.0600000e+01   6.4100000e+00
   6.0700000e+01   6.4100000e+00
   6.0800000e+01   6.4100000e+00
   6.0900000e+01   6.4100000e+00
   6.1000000e+01   6.4100000e+00
   6.1100000e+01   6.4100000e+00
   6.1200000e+01   3.4100000e+00
   6.1300000e+01   3.4100000e+00
   6.1400000e+01   3.4100000e+00
   6.1500000e+01   6.4100000e+00
   6.1600000e+01   3.4100000e+00
   6.1700000e+01   3.4100000e+00
   6.1800000e+01   3.4100000e+00
   6.1900000e+01   6.4100000e+00
   6.2000000e+01   6.4100000e+00
   6.2100000e+01   6.4100000e+00
   6.2200000e+01   6.4100000e+00
   6.2300000e+01   6.4100000e+00
   6.2400000e+01   6.4100000e+00
   6.2500000e+01   6.4100000e+00
   6.2600000e+01   6.4100000e+00
   6.2700000e+01   6.4100000e+00
   6.2800000e+01   3.4100000e+00
   6.2900000e+01   6.4100000e+00
   6.3000000e+01   6.4100000e+00
   6.3100000e+01   6.4100000e+00
   6.3200000e+01   6.4100000e+00
   6.3300000e+01   6.4100000e+00
   6.3400000e+01   3.4100000e+00
   6.3500000e+01   3.4100000e+00
   6.3600000e+01   3.4100000e+00
   6.3700000e+01   3.4100000e+00
   6.3800000e+01   3.4100000e+00
   6.3900000e+01   3.4100000e+00
   6.4000000e+01   3.4100000e+00
   6.4100000e+01   3.4100000e+00
   6.4200000e+01   3.4100000e+00
   6.4300000e+01   3.4100000e+00
   6.4400000e+01   6.4100000e+00
   6.4500000e+01   6.4100000e+00
   6.4600000e+01   6.4100000e+00
   6.4700000e+01   6.4100000e+00
   6.4800000e+01   3.4100000e+00
   6.4900000e+01   3.4100000e+00
   6.5000000e+01   3.4100000e+00
   6.5100000e+01   3.4100000e+00
   6.5200000e+01   3.4100000e+00
   6.5300000e+01   6.4100000e+00
   6.5400000e+01   6.4100000e+00
   6.5500000e+01   6.4100000e+00
   6.5600000e+01   6.4100000e+00
   6.5700000e+01   6.4100000e+00
   6.5800000e+01   6.4100000e+00
   6.5900000e+01   6.4100000e+00
   6.6000000e+01   6.4100000e+00
   6.6100000e+01   6.4100000e+00
   6.6200000e+01   6.4100000e+00
   6.6300000e+01   6.4100000e+00
   6.6400000e+01   6.4100000e+00
   6.6500000e+01   3.4100000e+00
   6.6600000e+01   3.4100000e+00
   6.6700000e+01   6.4100000e+00
   6.6800000e+01   6.4100000e+00
   6.6900000e+01   6.4100000e+00
   6.7000000e+01   6.4100000e+00
   6.7100000e+01   6.4100000e+00
   6.7200000e+01   6.4100000e+00
   6.7300000e+01   3.4100000e+00
   6.7400000e+01   3.4100000e+00
   6.7500000e+01   6.4100000e+00
   6.7600000e+01   6.4100000e+00
   6.7700000e+01   6.4100000e+00
   6.7800000e+01   6.4100000e+00
   6.7900000e+01   6.4100000e+00
   6.8000000e+01   3.4100000e+00
   6.8100000e+01   3.4100000e+00
   6.8200000e+01   3.4100000e+00
   6.8300000e+01   6.4100000e+00
   6.8400000e+01   6.4100000e+00
   6.8500000e+01   6.4100000e+00
   6.8600000e+01   6.4100000e+00
   6.8700000e+01   6.4100000e+00
   6.8800000e+01   6.4100000e+00
   6.8900000e+01   6.4100000e+00
   6.9000000e+01   6.4100000e+00
   6.9100000e+01   3.4100000e+00
   6.9200000e+01   6.4100000e+00
   6.9300000e+01   3.4100000e+00
   6.9400000e+01   3.4100000e+00
   6.9500000e+01   6.4100000e+00
   6.9600000e+01   6.4100000e+00
   6.9700000e+01   6.4100000e+00
   6.9800000e+01   6.4100000e+00
   6.9900000e+01   3.4100000e+00
   7.0000000e+01   6.4100000e+00
   7.0100000e+01   3.4100000e+00
   7.0200000e+01   3.4100000e+00
   7.0300000e+01   3.4100000e+00
   7.0400000e+01   6.4100000e+00
   7.0500000e+01   3.4100000e+00
   7.0600000e+01   3.4100000e+00
   7.0700000e+01   3.4100000e+00
   7.0800000e+01   6.4100000e+00
   7.0900000e+01   3.4100000e+00
   7.1000000e+01   3.4100000e+00
   7.1100000e+01   6.4100000e+00
   7.1200000e+01   6.4100000e+00
   7.1300000e+01   6.4100000e+00
   7.1400000e+01   6.4100000e+00
   7.1500000e+01   6.4100000e+00
   7.1600000e+01   6.4100000e+00
   7.1700000e+01   6.4100000e+00
   7.1800000e+01   6.4100000e+00
   7.1900000e+01   6.4100000e+00
   7.2000000e+01   3.4100000e+00
   7.2100000e+01   3.4100000e+00
   7.2200000e+01   3.4100000e+00
   7.2300000e+01   3.4100000e+00
   7.2400000e+01   3.4100000e+00
   7.2500000e+01   6.4100000e+00
   7.2600000e+01   6.4100000e+00
   7.2700000e+01   3.4100000e+00
   7.2800000e+01   3.4100000e+00
   7.2900000e+01   6.4100000e+00
   7.3000000e+01   6.4100000e+00
   7.3100000e+01   6.4100000e+00
   7.3200000e+01   6.4100000e+00
   7.3300000e+01   6.4100000e+00
   7.3400000e+01   3.4100000e+00
   7.3500000e+01   3.4100000e+00
   7.3600000e+01   3.4100000e+00
   7.3700000e+01   3.4100000e+00
   7.3800000e+01   3.4100000e+00
   7.3900000e+01   3.4100000e+00
   7.4000000e+01   3.4100000e+00
   7.4100000e+01   3.4100000e+00
   7.4200000e+01   3.4100000e+00
   7.4300000e+01   3.4100000e+00
   7.4400000e+01   3.4100000e+00
   7.4500000e+01   3.4100000e+00
   7.4600000e+01   3.4100000e+00
   7.4700000e+01   3.4100000e+00
   7.4800000e+01   3.4100000e+00
   7.4900000e+01   6.4100000e+00
   7.5000000e+01   6.4100000e+00
   7.5100000e+01   6.4100000e+00
   7.5200000e+01   6.4100000e+00
   7.5300000e+01   3.4100000e+00
   7.5400000e+01   3.4100000e+00
   7.5500000e+01   3.4100000e+00
   7.5600000e+01   3.4100000e+00
   7.5700000e+01   3.4100000e+00
   7.5800000e+01   6.4100000e+00
   7.5900000e+01   6.4100000e+00
   7.6000000e+01   6.4100000e+00
   7.6100000e+01   6.4100000e+00
   7.6200000e+01   6.4100000e+00
   7.6300000e+01   6.4100000e+00
   7.6400000e+01   6.4100000e+00
   7.6500000e+01   6.4100000e+00
   7.6600000e+01   6.4100000e+00
   7.6700000e+01   3.4100000e+00
   7.6800000e+01   3.4100000e+00
   7.6900000e+01   6.4100000e+00
   7.7000000e+01   6.4100000e+00
   7.7100000e+01   6.4100000e+00
   7.7200000e+01   6.4100000e+00
   7.7300000e+01   3.4100000e+00
   7.7400000e+01   6.4100000e+00
   7.7500000e+01   6.4100000e+00
   7.7600000e+01   6.4100000e+00
   7.7700000e+01   6.4100000e+00
   7.7800000e+01   6.4100000e+00
   7.7900000e+01   6.4100000e+00
   7.8000000e+01   6.4100000e+00
   7.8100000e+01   6.4100000e+00
   7.8200000e+01   6.4100000e+00
   7.8300000e+01   6.4100000e+00
   7.8400000e+01   6.4100000e+00
   7.8500000e+01   6.4100000e+00
   7.8600000e+01   3.4100000e+00
   7.8700000e+01   3.4100000e+00
   7.8800000e+01   3.4100000e+00
   7.8900000e+01   6.4100000e+00
   7.9000000e+01   6.4100000e+00
   7.9100000e+01   6.4100000e+00
   7.9200000e+01   6.4100000e+00
   7.9300000e+01   6.4100000e+00
   7.9400000e+01   6.4100000e+00
   7.9500000e+01   6.4100000e+00
   7.9600000e+01   6.4100000e+00
   7.9700000e+01   6.4100000e+00
   7.9800000e+01   6.4100000e+00
   7.9900000e+01   6.4100000e+00
   8.0000000e+01   6.4100000e+00
   8.0100000e+01   6.4100000e+00
   8.0200000e+01   6.4100000e+00
   8.0300000e+01   6.4100000e+00
   8.0400000e+01   3.4100000e+00
   8.0500000e+01   3.4100000e+00
   8.0600000e+01   3.4100000e+00
   8.0700000e+01   3.4100000e+00
   8.0800000e+01   3.4100000e+00
   8.0900000e+01   6.4100000e+00
   8.1000000e+01   6.4100000e+00
   8.1100000e+01   6.4100000e+00
   8.1200000e+01   6.4100000e+00
   8.1300000e+01   3.4100000e+00
   8.1400000e+01   3.4100000e+00
   8.1500000e+01   6.4100000e+00
   8.1600000e+01   6.4100000e+00
   8.1700000e+01   6.4100000e+00
   8.1800000e+01   6.4100000e+00
   8.1900000e+01   3.4100000e+00
   8.2000000e+01   3.4100000e+00
   8.2100000e+01   3.4100000e+00
   8.2200000e+01   6.4100000e+00
   8.2300000e+01   6.4100000e+00
   8.2400000e+01   6.4100000e+00
   8.2500000e+01   6.4100000e+00
   8.2600000e+01   6.4100000e+00
   8.2700000e+01   6.4100000e+00
   8.2800000e+01   6.4100000e+00
   8.2900000e+01   6.4100000e+00
   8.3000000e+01   3.4100000e+00
   8.3100000e+01   3.4100000e+00
   8.3200000e+01   3.4100000e+00
   8.3300000e+01   3.4100000e+00
   8.3400000e+01   3.4100000e+00
   8.3500000e+01   3.4100000e+00
   8.3600000e+01   3.4100000e+00
   8.3700000e+01   3.4100000e+00
   8.3800000e+01   3.4100000e+00
   8.3900000e+01   3.4100000e+00
   8.4000000e+01   6.4100000e+00
   8.4100000e+01   6.4100000e+00
   8.4200000e+01   6.4100000e+00
   8.4300000e+01   6.4100000e+00
   8.4400000e+01   6.4100000e+00
   8.4500000e+01   6.4100000e+00
   8.4600000e+01   3.4100000e+00
   8.4700000e+01   6.4100000e+00
   8.4800000e+01   6.4100000e+00
   8.4900000e+01   6.4100000e+00
   8.5000000e+01   6.4100000e+00
   8.5100000e+01   6.4100000e+00
   8.5200000e+01   6.4100000e+00
   8.5300000e+01   6.4100000e+00
   8.5400000e+01   6.4100000e+00
   8.5500000e+01   6.4100000e+00
   8.5600000e+01   6.4100000e+00
   8.5700000e+01   6.4100000e+00
   8.5800000e+01   6.4100000e+00
   8.5900000e+01   3.4100000e+00
   8.6000000e+01   6.4100000e+00
   8.6100000e+01   6.4100000e+00
   8.6200000e+01   3.4100000e+00
   8.6300000e+01   6.4100000e+00
   8.6400000e+01   3.4100000e+00
   8.6500000e+01   3.4100000e+00
   8.6600000e+01   3.4100000e+00
   8.6700000e+01   3.4100000e+00
   8.6800000e+01   3.4100000e+00
   8.6900000e+01   3.4100000e+00
   8.7000000e+01   3.4100000e+00
   8.7100000e+01   3.4100000e+00
   8.7200000e+01   3.4100000e+00
   8.7300000e+01   6.4100000e+00
   8.7400000e+01   6.4100000e+00
   8.7500000e+01   3.4100000e+00
   8.7600000e+01   3.4100000e+00
   8.7700000e+01   6.4100000e+00
   8.7800000e+01   3.4100000e+00
   8.7900000e+01   3.4100000e+00
   8.8000000e+01   3.4100000e+00
   8.8100000e+01   3.4100000e+00
   8.8200000e+01   3.4100000e+00
   8.8300000e+01   6.4100000e+00
   8.8400000e+01   6.4100000e+00
   8.8500000e+01   3.4100000e+00
   8.8600000e+01   3.4100000e+00
   8.8700000e+01   3.4100000e+00
   8.8800000e+01   6.4100000e+00
   8.8900000e+01   6.4100000e+00
   8.9000000e+01   3.4100000e+00
   8.9100000e+01   3.4100000e+00
   8.9200000e+01   3.4100000e+00
   8.9300000e+01   3.4100000e+00
   8.9400000e+01   3.4100000e+00
   8.9500000e+01   3.4100000e+00
   8.9600000e+01   6.4100000e+00
   8.9700000e+01   6.4100000e+00
   8.9800000e+01   6.4100000e+00
   8.9900000e+01   6.4100000e+00
   9.0000000e+01   3.4100000e+00
   9.0100000e+01   3.4100000e+00
   9.0200000e+01   3.4100000e+00
   9.0300000e+01   3.4100000e+00
   9.0400000e+01   6.4100000e+00
   9.0500000e+01   6.4100000e+00
   9.0600000e+01   3.4100000e+00
   9.0700000e+01   3.4100000e+00
   9.0800000e+01   3.4100000e+00
   9.0900000e+01   3.4100000e+00
   9.1000000e+01   3.4100000e+00
   9.1100000e+01   3.4100000e+00
   9.1200000e+01   3.4100000e+00
   9.1300000e+01   3.4100000e+00
   9.1400000e+01   3.4100000e+00
   9.1500000e+01   6.4100000e+00
   9.1600000e+01   6.4100000e+00
   9.1700000e+01   3.4100000e+00
   9.1800000e+01   3.4100000e+00
   9.1900000e+01   3.4100000e+00
   9.2000000e+01   3.4100000e+00
   9.2100000e+01   3.4100000e+00
   9.2200000e+01   3.4100000e+00
   9.2300000e+01   3.4100000e+00
   9.2400000e+01   3.4100000e+00
   9.2500000e+01   3.4100000e+00
   9.2600000e+01   6.4100000e+00
   9.2700000e+01   6.4100000e+00
   9.2800000e+01   6.4100000e+00
   9.2900000e+01   6.4100000e+00
   9.3000000e+01   3.4100000e+00
   9.3100000e+01   3.4100000e+00
   9.3200000e+01   3.4100000e+00
   9.3300000e+01   6.4100000e+00
   9.3400000e+01   3.4100000e+00
   9.3500000e+01   6.4100000e+00
   9.3600000e+01   6.4100000e+00
   9.3700000e+01   6.4100000e+00
   9.3800000e+01   6.4100000e+00
   9.3900000e+01   6.4100000e+00
   9.4000000e+01   6.4100000e+00
   9.4100000e+01   6.4100000e+00
   9.4200000e+01   6.4100000e+00
   9.4300000e+01   6.4100000e+00
   9.4400000e+01   6.4100000e+00
   9.4500000e+01   3.4100000e+00
   9.4600000e+01   3.4100000e+00
   9.4700000e+01   6.4100000e+00
   9.4800000e+01   6.4100000e+00
   9.4900000e+01   6.4100000e+00
   9.5000000e+01   6.4100000e+00
   9.5100000e+01   6.4100000e+00
   9.5200000e+01   6.4100000e+00
   9.5300000e+01   6.4100000e+00
   9.5400000e+01   6.4100000e+00
   9.5500000e+01   6.4100000e+00
   9.5600000e+01   6.4100000e+00
   9.5700000e+01   3.4100000e+00
   9.5800000e+01   6.4100000e+00
   9.5900000e+01   6.4100000e+00
   9.6000000e+01   6.4100000e+00
   9.6100000e+01   6.4100000e+00
   9.6200000e+01   6.4100000e+00
   9.6300000e+01   3.4100000e+00
   9.6400000e+01   3.4100000e+00
   9.6500000e+01   3.4100000e+00
   9.6600000e+01   6.4100000e+00
   9.6700000e+01   6.4100000e+00
   9.6800000e+01   6.4100000e+00
   9.6900000e+01   6.4100000e+00
   9.7000000e+01   6.4100000e+00
   9.7100000e+01   6.4100000e+00
   9.7200000e+01   6.4100000e+00
   9.7300000e+01   6.4100000e+00
   9.7400000e+01   6.4100000e+00
   9.7500000e+01   3.4100000e+00
   9.7600000e+01   3.4100000e+00
   9.7700000e+01   3.4100000e+00
   9.7800000e+01   3.4100000e+00
   9.7900000e+01   3.4100000e+00
   9.8000000e+01   6.4100000e+00
   9.8100000e+01   6.4100000e+00
   9.8200000e+01   6.4100000e+00
   9.8300000e+01   6.4100000e+00
   9.8400000e+01   6.4100000e+00
   9.8500000e+01   6.4100000e+00
   9.8600000e+01   6.4100000e+00
   9.8700000e+01   3.4100000e+00
   9.8800000e+01   3.4100000e+00
   9.8900000e+01   3.4100000e+00
   9.9000000e+01   3.4100000e+00
   9.9100000e+01   3.4100000e+00
   9.9200000e+01   3.4100000e+00
   9.9300000e+01   3.4100000e+00
   9.9400000e+01   6.4100000e+00
   9.9500000e+01   6.4100000e+00
   9.9600000e+01   6.4100000e+00
   9.9700000e+01   6.4100000e+00
   9.9800000e+01   6.4100000e+00
   9.9900000e+01   6.4100000e+00


==> id_output.txt <==
   0.0000000e+00  -1.1190650e-01
   1.0000000e-01   1.8588875e+00
   2.0000000e-01   2.6197681e+00
   3.0000000e-01   3.8629343e+00
   4.0000000e-01   5.0773699e+00
   5.0000000e-01   6.2803705e+00
   6.0000000e-01   7.0213245e+00
   7.0000000e-01   8.2322159e+00
   8.0000000e-01   8.5809066e+00
   9.0000000e-01   9.3448032e+00
   1.0000000e+00   9.7921364e+00
   1.1000000e+00   1.0345522e+01
   1.2000000e+00   1.0005145e+01
   1.3000000e+00   9.8672062e+00
   1.4000000e+00   9.3904984e+00
   1.5000000e+00   9.2263084e+00
   1.6000000e+00   9.0185311e+00
   1.7000000e+00   9.0603987e+00
   1.8000000e+00   8.4380458e+00
   1.9000000e+00   8.7015312e+00
   2.0000000e+00   8.5208457e+00
   2.1000000e+00   8.1958199e+00
   2.2000000e+00   9.1658910e+00
   2.3000000e+00   8.9568181e+00
   2.4000000e+00   8.8011915e+00
   2.5000000e+00   9.5901811e+00
   2.6000000e+00   1.0091972e+01
   2.7000000e+00   1.0704063e+01
   2.8000000e+00   1.1302056e+01
   2.9000000e+00   1.1536172e+01
   3.0000000e+00   1.0923288e+01
   3.1000000e+00   1.0424047e+01
   3.2000000e+00   1.0457334e+01
   3.3000000e+00   9.8242854e+00
   3.4000000e+00   9.7798543e+00
   3.5000000e+00   9.5253091e+00
   3.6000000e+00   9.3011162e+00
   3.7000000e+00   9.0849212e+00
   3.8000000e+00   8.7884793e+00
   3.9000000e+00   8.8543805e+00
   4.0000000e+00   8.6024978e+00
   4.1000000e+00   8.5170798e+00
   4.2000000e+00   8.4156160e+00
   4.3000000e+00   8.2694874e+00
   4.4000000e+00   8.0849506e+00
   4.5000000e+00   8.1353003e+00
   4.6000000e+00   8.3255090e+00
   4.7000000e+00   8.3887411e+00
   4.8000000e+00   8.0361057e+00
   4.9000000e+00   8.0961759e+00
   5.0000000e+00   8.8603675e+00
   5.1000000e+00   9.2254812e+00
   5.2000000e+00   1.0086421e+01
   5.3000000e+00   9.5983898e+00
   5.4000000e+00   9.2289582e+00
   5.5000000e+00   9.1377782e+00
   5.6000000e+00   9.3039959e+00
   5.7000000e+00   8.9012785e+00
   5.8000000e+00   8.5842706e+00
   5.9000000e+00   9.5595329e+00
   6.0000000e+00   9.2974700e+00
   6.1000000e+00   8.9847634e+00
   6.2000000e+00   8.9508616e+00
   6.3000000e+00   8.6829083e+00
   6.4000000e+00   8.4117072e+00
   6.5000000e+00   9.1377154e+00
   6.6000000e+00   9.9226672e+00
   6.7000000e+00   1.0330211e+01
   6.8000000e+00   1.0855640e+01
   6.9000000e+00   1.1343750e+01
   7.0000000e+00   1.1709396e+01
   7.1000000e+00   1.1762311e+01
   7.2000000e+00   1.2317015e+01
   7.3000000e+00   1.2497226e+01
   7.4000000e+00   1.2821263e+01
   7.5000000e+00   1.2211533e+01
   7.6000000e+00   1.1342895e+01
   7.7000000e+00   1.1171198e+01
   7.8000000e+00   1.0698751e+01
   7.9000000e+00   1.0521882e+01
   8.0000000e+00   1.0050546e+01
   8.1000000e+00   9.6443310e+00
   8.2000000e+00   9.2130196e+00
   8.3000000e+00   9.1595794e+00
   8.4000000e+00   9.7782600e+00
   8.5000000e+00   1.0530736e+01
   8.6000000e+00   1.0774815e+01
   8.7000000e+00   1.0341739e+01
   8.8000000e+00   1.0214695e+01
   8.9000000e+00   1.0174047e+01
   9.0000000e+00   9.4953101e+00
   9.1000000e+00   9.9887881e+00
   9.2000000e+00   1.0392138e+01
   9.3000000e+00   1.1046577e+01
   9.4000000e+00   1.1640614e+01
   9.5000000e+00   1.1864353e+01
   9.6000000e+00   1.2183121e+01
   9.7000000e+00   1.2535933e+01
   9.8000000e+00   1.2047431e+01
   9.9000000e+00   1.1025990e+01
   1.0000000e+01   1.0812258e+01
   1.0100000e+01   1.0389325e+01
   1.0200000e+01   1.0068588e+01
   1.0300000e+01   9.4977247e+00
   1.0400000e+01   9.4363194e+00
   1.0500000e+01   9.5909778e+00
   1.0600000e+01   9.3184963e+00
   1.0700000e+01   9.0563991e+00
   1.0800000e+01   8.9968286e+00
   1.0900000e+01   8.5483989e+00
   1.1000000e+01   8.6106488e+00
   1.1100000e+01   8.4714194e+00
   1.1200000e+01   8.5449211e+00
   1.1300000e+01   8.5705128e+00
   1.1400000e+01   8.1423663e+00
   1.1500000e+01   8.3697470e+00
   1.1600000e+01   8.1562485e+00
   1.1700000e+01   8.2870791e+00
   1.1800000e+01   8.1962539e+00
   1.1900000e+01   8.6974964e+00
   1.2000000e+01   9.7982635e+00
   1.2100000e+01   9.8755747e+00
   1.2200000e+01   1.0627516e+01
   1.2300000e+01   1.1272410e+01
   1.2400000e+01   1.1195061e+01
   1.2500000e+01   1.1710013e+01
   1.2600000e+01   1.1170882e+01
   1.2700000e+01   1.0806968e+01
   1.2800000e+01   1.0491374e+01
   1.2900000e+01   1.0866244e+01
   1.3000000e+01   1.1403598e+01
   1.3100000e+01   1.2032048e+01
   1.3200000e+01   1.2257295e+01
   1.3300000e+01   1.2560878e+01
   1.3400000e+01   1.2625906e+01
   1.3500000e+01   1.2653419e+01
   1.3600000e+01   1.3000307e+01
   1.3700000e+01   1.3212303e+01
   1.3800000e+01   1.3412186e+01
   1.3900000e+01   1.3500711e+01
   1.4000000e+01   1.3412046e+01
   1.4100000e+01   1.3410740e+01
   1.4200000e+01   1.3491074e+01
   1.4300000e+01   1.3693673e+01
   1.4400000e+01   1.3923487e+01
   1.4500000e+01   1.4143292e+01
   1.4600000e+01   1.3953556e+01
   1.4700000e+01   1.4156574e+01
   1.4800000e+01   1.3879043e+01
   1.4900000e+01   1.4303384e+01
   1.5000000e+01   1.4149518e+01
   1.5100000e+01   1.3525346e+01
   1.5200000e+01   1.3582406e+01
   1.5300000e+01   1.3512093e+01
   1.5400000e+01   1.3565311e+01
   1.5500000e+01   1.3452075e+01
   1.5600000e+01   1.3855605e+01
   1.5700000e+01   1.3914918e+01
   1.5800000e+01   1.3934137e+01
   1.5900000e+01   1.4179700e+01
   1.6000000e+01   1.3253263e+01
   1.6100000e+01   1.2685847e+01
   1.6200000e+01   1.2947386e+01
   1.6300000e+01   1.3081057e+01
   1.6400000e+01   1.3081304e+01
   1.6500000e+01   1.2617295e+01
   1.6600000e+01   1.1883353e+01
   1.6700000e+01   1.1225920e+01
   1.6800000e+01   1.1151775e+01
   1.6900000e+01   1.1820701e+01
   1.7000000e+01   1.1708993e+01
   1.7100000e+01   1.2149214e+01
   1.7200000e+01   1.2604084e+01
   1.7300000e+01   1.2334900e+01
   1.7400000e+01   1.2570799e+01
   1.7500000e+01   1.3001450e+01
   1.7600000e+01   1.2522244e+01
   1.7700000e+01   1.2301094e+01
   1.7800000e+01   1.1783679e+01
   1.7900000e+01   1.1029299e+01
   1.8000000e+01   1.0602835e+01
   1.8100000e+01   1.0096875e+01
   1.8200000e+01   9.6307242e+00
   1.8300000e+01   1.0463159e+01
   1.8400000e+01   1.0163084e+01
   1.8500000e+01   9.8578047e+00
   1.8600000e+01   9.8378455e+00
   1.8700000e+01   9.3848269e+00
   1.8800000e+01   1.0245284e+01
   1.8900000e+01   1.0660926e+01
   1.9000000e+01   1.1129890e+01
   1.9100000e+01   1.1198554e+01
   1.9200000e+01   1.1877054e+01
   1.9300000e+01   1.2161420e+01
   1.9400000e+01   1.2225833e+01
   1.9500000e+01   1.2623989e+01
   1.9600000e+01   1.2842956e+01
   1.9700000e+01   1.3041823e+01
   1.9800000e+01   1.3230702e+01
   1.9900000e+01   1.3442442e+01
   2.0000000e+01   1.3407439e+01
   2.0100000e+01   1.3590749e+01
   2.0200000e+01   1.2781628e+01
   2.0300000e+01   1.2307292e+01
   2.0400000e+01   1.1536426e+01
   2.0500000e+01   1.2152486e+01
   2.0600000e+01   1.2120129e+01
   2.0700000e+01   1.2695789e+01
   2.0800000e+01   1.2765478e+01
   2.0900000e+01   1.3025160e+01
   2.1000000e+01   1.3094946e+01
   2.1100000e+01   1.3273631e+01
   2.1200000e+01   1.3468548e+01
   2.1300000e+01   1.3664344e+01
   2.1400000e+01   1.3766760e+01
   2.1500000e+01   1.3774960e+01
   2.1600000e+01   1.3157916e+01
   2.1700000e+01   1.3215093e+01
   2.1800000e+01   1.3500690e+01
   2.1900000e+01   1.2906565e+01
   2.2000000e+01   1.1850193e+01
   2.2100000e+01   1.1344593e+01
   2.2200000e+01   1.1255247e+01
   2.2300000e+01   1.1486081e+01
   2.2400000e+01   1.1118622e+01
   2.2500000e+01   1.0883671e+01
   2.2600000e+01   1.0207369e+01
   2.2700000e+01   9.8552891e+00
   2.2800000e+01   1.0580394e+01
   2.2900000e+01   1.1072524e+01
   2.3000000e+01   1.1530301e+01
   2.3100000e+01   1.1878784e+01
   2.3200000e+01   1.1894092e+01
   2.3300000e+01   1.2343474e+01
   2.3400000e+01   1.2571179e+01
   2.3500000e+01   1.2461089e+01
   2.3600000e+01   1.2796310e+01
   2.3700000e+01   1.3269389e+01
   2.3800000e+01   1.2299620e+01
   2.3900000e+01   1.1916088e+01
   2.4000000e+01   1.1113853e+01
   2.4100000e+01   1.0987672e+01
   2.4200000e+01   1.0697626e+01
   2.4300000e+01   1.0405841e+01
   2.4400000e+01   9.8786621e+00
   2.4500000e+01   9.5408730e+00
   2.4600000e+01   9.5794254e+00
   2.4700000e+01   1.0085578e+01
   2.4800000e+01   1.0634318e+01
   2.4900000e+01   1.0435719e+01
   2.5000000e+01   1.0208420e+01
   2.5100000e+01   9.5319550e+00
   2.5200000e+01   9.3556093e+00
   2.5300000e+01   9.2381131e+00
   2.5400000e+01   9.1480732e+00
   2.5500000e+01   9.0924989e+00
   2.5600000e+01   8.8387700e+00
   2.5700000e+01   9.3984555e+00
   2.5800000e+01   1.0216305e+01
   2.5900000e+01   1.0671428e+01
   2.6000000e+01   1.1008694e+01
   2.6100000e+01   1.0682594e+01
   2.6200000e+01   1.0255640e+01
   2.6300000e+01   1.0186531e+01
   2.6400000e+01   9.6075584e+00
   2.6500000e+01   9.6036947e+00
   2.6600000e+01   1.0220650e+01
   2.6700000e+01   1.0497083e+01
   2.6800000e+01   1.1137657e+01
   2.6900000e+01   1.1567141e+01
   2.7000000e+01   1.2023462e+01
   2.7100000e+01   1.1885736e+01
   2.7200000e+01   1.2224924e+01
   2.7300000e+01   1.2604041e+01
   2.7400000e+01   1.2431677e+01
   2.7500000e+01   1.2740495e+01
   2.7600000e+01   1.2860205e+01
   2.7700000e+01   1.2549517e+01
   2.7800000e+01   1.2597425e+01
   2.7900000e+01   1.3352684e+01
   2.8000000e+01   1.3204873e+01
   2.8100000e+01   1.3361903e+01
   2.8200000e+01   1.3352133e+01
   2.8300000e+01   1.3448677e+01
   2.8400000e+01   1.2892267e+01
   2.8500000e+01   1.2329027e+01
   2.8600000e+01   1.1839360e+01
   2.8700000e+01   1.1366026e+01
   2.8800000e+01   1.0921876e+01
   2.8900000e+01   1.1232841e+01
   2.9000000e+01   1.1633751e+01
   2.9100000e+01   1.1846277e+01
   2.9200000e+01   1.1419447e+01
   2.9300000e+01   1.1040420e+01
   2.9400000e+01   1.0379284e+01
   2.9500000e+01   1.1016419e+01
   2.9600000e+01   1.1430106e+01
   2.9700000e+01   1.1858564e+01
   2.9800000e+01   1.2099961e+01
   2.9900000e+01   1.2364905e+01
   3.0000000e+01   1.2447877e+01
   3.0100000e+01   1.2672813e+01
   3.0200000e+01   1.2830573e+01
   3.0300000e+01   1.3228144e+01
   3.0400000e+01   1.3385650e+01
   3.0500000e+01   1.3162811e+01
   3.0600000e+01   1.3384229e+01
   3.0700000e+01   1.3594041e+01
   3.0800000e+01   1.2986198e+01
   3.0900000e+01   1.3132257e+01
   3.1000000e+01   1.3394930e+01
   3.1100000e+01   1.3203365e+01
   3.1200000e+01   1.3428571e+01
   3.1300000e+01   1.3428916e+01
   3.1400000e+01   1.2905650e+01
   3.1500000e+01   1.2139283e+01
   3.1600000e+01   1.1832702e+01
   3.1700000e+01   1.0993758e+01
   3.1800000e+01   1.0848095e+01
   3.1900000e+01   1.0981755e+01
   3.2000000e+01   1.1563260e+01
   3.2100000e+01   1.2021531e+01
   3.2200000e+01   1.2379004e+01
   3.2300000e+01   1.1785666e+01
   3.2400000e+01   1.0976541e+01
   3.2500000e+01   1.0885738e+01
   3.2600000e+01   1.0566720e+01
   3.2700000e+01   1.0006524e+01
   3.2800000e+01   9.9981838e+00
   3.2900000e+01   1.0345517e+01
   3.3000000e+01   1.0796122e+01
   3.3100000e+01   1.0542352e+01
   3.3200000e+01   1.0265666e+01
   3.3300000e+01   9.9387238e+00
   3.3400000e+01   1.0487032e+01
   3.3500000e+01   1.1017481e+01
   3.3600000e+01   1.1299337e+01
   3.3700000e+01   1.0979096e+01
   3.3800000e+01   1.0572950e+01
   3.3900000e+01   1.0737550e+01
   3.4000000e+01   1.1303532e+01
   3.4100000e+01   1.1892087e+01
   3.4200000e+01   1.2008245e+01
   3.4300000e+01   1.2242090e+01
   3.4400000e+01   1.2534206e+01
   3.4500000e+01   1.2921451e+01
   3.4600000e+01   1.2778406e+01
   3.4700000e+01   1.3247151e+01
   3.4800000e+01   1.3394398e+01
   3.4900000e+01   1.3478814e+01
   3.5000000e+01   1.3418115e+01
   3.5100000e+01   1.3447116e+01
   3.5200000e+01   1.3842453e+01
   3.5300000e+01   1.3846838e+01
   3.5400000e+01   1.3043676e+01
   3.5500000e+01   1.2404643e+01
   3.5600000e+01   1.1881123e+01
   3.5700000e+01   1.2221850e+01
   3.5800000e+01   1.2635352e+01
   3.5900000e+01   1.2798912e+01
   3.6000000e+01   1.2920660e+01
   3.6100000e+01   1.3233617e+01
   3.6200000e+01   1.3526758e+01
   3.6300000e+01   1.2585273e+01
   3.6400000e+01   1.2104148e+01
   3.6500000e+01   1.1283532e+01
   3.6600000e+01   1.1178808e+01
   3.6700000e+01   1.0537045e+01
   3.6800000e+01   1.0235053e+01
   3.6900000e+01   1.0092308e+01
   3.7000000e+01   1.0498277e+01
   3.7100000e+01   9.8819712e+00
   3.7200000e+01   9.6099218e+00
   3.7300000e+01   9.4389628e+00
   3.7400000e+01   9.5011682e+00
   3.7500000e+01   9.9757768e+00
   3.7600000e+01   1.0536028e+01
   3.7700000e+01   1.0883408e+01
   3.7800000e+01   1.1723068e+01
   3.7900000e+01   1.1750134e+01
   3.8000000e+01   1.1967215e+01
   3.8100000e+01   1.2391975e+01
   3.8200000e+01   1.2350848e+01
   3.8300000e+01   1.2714362e+01
   3.8400000e+01   1.2159268e+01
   3.8500000e+01   1.1908728e+01
   3.8600000e+01   1.2000408e+01
   3.8700000e+01   1.2307098e+01
   3.8800000e+01   1.2637091e+01
   3.8900000e+01   1.2900659e+01
   3.9000000e+01   1.2859314e+01
   3.9100000e+01   1.3163406e+01
   3.9200000e+01   1.3004985e+01
   3.9300000e+01   1.3461822e+01
   3.9400000e+01   1.3336769e+01
   3.9500000e+01   1.2754280e+01
   3.9600000e+01   1.2189695e+01
   3.9700000e+01   1.1499065e+01
   3.9800000e+01   1.2186226e+01
   3.9900000e+01   1.2225484e+01
   4.0000000e+01   1.1638270e+01
   4.0100000e+01   1.1347367e+01
   4.0200000e+01   1.1022732e+01
   4.0300000e+01   1.0485900e+01
   4.0400000e+01   9.9818428e+00
   4.0500000e+01   1.0015589e+01
   4.0600000e+01   9.4992859e+00
   4.0700000e+01   9.0907213e+00
   4.0800000e+01   9.0527772e+00
   4.0900000e+01   9.2624944e+00
   4.1000000e+01   9.1889328e+00
   4.1100000e+01   8.7781426e+00
   4.1200000e+01   8.6405496e+00
   4.1300000e+01   8.2538598e+00
   4.1400000e+01   8.1573980e+00
   4.1500000e+01   8.4558385e+00
   4.1600000e+01   9.0621648e+00
   4.1700000e+01   8.7965704e+00
   4.1800000e+01   8.6793629e+00
   4.1900000e+01   8.5543394e+00
   4.2000000e+01   8.4929984e+00
   4.2100000e+01   9.0799007e+00
   4.2200000e+01   9.0696180e+00
   4.2300000e+01   8.9078485e+00
   4.2400000e+01   8.8438298e+00
   4.2500000e+01   9.3500172e+00
   4.2600000e+01   1.0266019e+01
   4.2700000e+01   9.6665676e+00
   4.2800000e+01   1.0367456e+01
   4.2900000e+01   1.0709067e+01
   4.3000000e+01   1.1459103e+01
   4.3100000e+01   1.1502364e+01
   4.3200000e+01   1.2038010e+01
   4.3300000e+01   1.2131019e+01
   4.3400000e+01   1.2578110e+01
   4.3500000e+01   1.2822618e+01
   4.3600000e+01   1.2831955e+01
   4.3700000e+01   1.2980355e+01
   4.3800000e+01   1.3100942e+01
   4.3900000e+01   1.3294018e+01
   4.4000000e+01   1.3379753e+01
   4.4100000e+01   1.3270974e+01
   4.4200000e+01   1.2778078e+01
   4.4300000e+01   1.2237515e+01
   4.4400000e+01   1.2374197e+01
   4.4500000e+01   1.2635658e+01
   4.4600000e+01   1.2018334e+01
   4.4700000e+01   1.1570557e+01
   4.4800000e+01   1.0993963e+01
   4.4900000e+01   1.0530383e+01
   4.5000000e+01   1.0599415e+01
   4.5100000e+01   9.9779073e+00
   4.5200000e+01   9.8730101e+00
   4.5300000e+01   9.3779102e+00
   4.5400000e+01   9.6396526e+00
   4.5500000e+01   9.1581891e+00
   4.5600000e+01   9.1663074e+00
   4.5700000e+01   8.9606710e+00
   4.5800000e+01   8.7136006e+00
   4.5900000e+01   8.6464871e+00
   4.6000000e+01   8.4032733e+00
   4.6100000e+01   9.2528150e+00
   4.6200000e+01   9.9936928e+00
   4.6300000e+01   1.0326204e+01
   4.6400000e+01   9.9594780e+00
   4.6500000e+01   9.7124871e+00
   4.6600000e+01   9.6020582e+00
   4.6700000e+01   9.1219681e+00
   4.6800000e+01   8.9237723e+00
   4.6900000e+01   8.8741944e+00
   4.7000000e+01   8.7351802e+00
   4.7100000e+01   8.7530394e+00
   4.7200000e+01   9.5313014e+00
   4.7300000e+01   9.8229039e+00
   4.7400000e+01   1.0224422e+01
   4.7500000e+01   1.0731344e+01
   4.7600000e+01   1.1185500e+01
   4.7700000e+01   1.1520702e+01
   4.7800000e+01   1.2007684e+01
   4.7900000e+01   1.2229312e+01
   4.8000000e+01   1.2770850e+01
   4.8100000e+01   1.2852207e+01
   4.8200000e+01   1.2094354e+01
   4.8300000e+01   1.1367988e+01
   4.8400000e+01   1.1111449e+01
   4.8500000e+01   1.0737678e+01
   4.8600000e+01   1.0402857e+01
   4.8700000e+01   1.0806089e+01
   4.8800000e+01   1.1153495e+01
   4.8900000e+01   1.1916270e+01
   4.9000000e+01   1.1923439e+01
   4.9100000e+01   1.2294079e+01
   4.9200000e+01   1.2637329e+01
   4.9300000e+01   1.2752613e+01
   4.9400000e+01   1.2822928e+01
   4.9500000e+01   1.3350431e+01
   4.9600000e+01   1.2004163e+01
   4.9700000e+01   1.2743301e+01
   4.9800000e+01   1.2281090e+01
   4.9900000e+01   1.1507472e+01
   5.0000000e+01   1.1055621e+01
   5.0100000e+01   1.0584846e+01
   5.0200000e+01   1.0697193e+01
   5.0300000e+01   1.0273084e+01
   5.0400000e+01   9.7583772e+00
   5.0500000e+01   9.4902488e+00
   5.0600000e+01   9.1978251e+00
   5.0700000e+01   9.3673027e+00
   5.0800000e+01   8.7326795e+00
   5.0900000e+01   8.6990952e+00
   5.1000000e+01   8.6348934e+00
   5.1100000e+01   8.4231951e+00
   5.1200000e+01   8.3022215e+00
   5.1300000e+01   8.5014332e+00
   5.1400000e+01   8.3048226e+00
   5.1500000e+01   8.1712202e+00
   5.1600000e+01   8.1424260e+00
   5.1700000e+01   8.9391694e+00
   5.1800000e+01   9.4734522e+00
   5.1900000e+01   1.0152945e+01
   5.2000000e+01   9.7185826e+00
   5.2100000e+01   9.6890373e+00
   5.2200000e+01   9.4053108e+00
   5.2300000e+01   9.0788521e+00
   5.2400000e+01   9.0076529e+00
   5.2500000e+01   9.5108088e+00
   5.2600000e+01   1.0126768e+01
   5.2700000e+01   9.7933940e+00
   5.2800000e+01   9.6393731e+00
   5.2900000e+01   9.3800091e+00
   5.3000000e+01   8.8650236e+00
   5.3100000e+01   8.8467631e+00
   5.3200000e+01   8.7678816e+00
   5.3300000e+01   8.6751515e+00
   5.3400000e+01   8.5130283e+00
   5.3500000e+01   8.5847717e+00
   5.3600000e+01   8.5896536e+00
   5.3700000e+01   8.4655441e+00
   5.3800000e+01   8.3009425e+00
   5.3900000e+01   8.3418184e+00
   5.4000000e+01   8.3005177e+00
   5.4100000e+01   8.1563500e+00
   5.4200000e+01   8.3280508e+00
   5.4300000e+01   8.7818593e+00
   5.4400000e+01   9.5474969e+00
   5.4500000e+01   1.0009180e+01
   5.4600000e+01   1.0487456e+01
   5.4700000e+01   1.0877041e+01
   5.4800000e+01   1.1296693e+01
   5.4900000e+01   1.1558812e+01
   5.5000000e+01   1.2006475e+01
   5.5100000e+01   1.1380503e+01
   5.5200000e+01   1.1244571e+01
   5.5300000e+01   1.0685161e+01
   5.5400000e+01   9.9675082e+00
   5.5500000e+01   1.0131099e+01
   5.5600000e+01   9.6125013e+00
   5.5700000e+01   1.0055956e+01
   5.5800000e+01   1.0049700e+01
   5.5900000e+01   9.8778782e+00
   5.6000000e+01   1.0330304e+01
   5.6100000e+01   1.0850801e+01
   5.6200000e+01   1.1102988e+01
   5.6300000e+01   1.1574733e+01
   5.6400000e+01   1.1908584e+01
   5.6500000e+01   1.1343675e+01
   5.6600000e+01   1.1859182e+01
   5.6700000e+01   1.1951633e+01
   5.6800000e+01   1.2294795e+01
   5.6900000e+01   1.2516049e+01
   5.7000000e+01   1.2855556e+01
   5.7100000e+01   1.3166818e+01
   5.7200000e+01   1.3407151e+01
   5.7300000e+01   1.3598172e+01
   5.7400000e+01   1.3260925e+01
   5.7500000e+01   1.3414610e+01
   5.7600000e+01   1.3915507e+01
   5.7700000e+01   1.3769161e+01
   5.7800000e+01   1.3708667e+01
   5.7900000e+01   1.3241159e+01
   5.8000000e+01   1.2980026e+01
   5.8100000e+01   1.3295966e+01
   5.8200000e+01   1.3354249e+01
   5.8300000e+01   1.3773630e+01
   5.8400000e+01   1.3995164e+01
   5.8500000e+01   1.3065800e+01
   5.8600000e+01   1.2541463e+01
   5.8700000e+01   1.2002164e+01
   5.8800000e+01   1.1395483e+01
   5.8900000e+01   1.0798693e+01
   5.9000000e+01   1.0646415e+01
   5.9100000e+01   1.0238859e+01
   5.9200000e+01   9.7383136e+00
   5.9300000e+01   9.5723660e+00
   5.9400000e+01   9.6590705e+00
   5.9500000e+01   9.0655559e+00
   5.9600000e+01   9.1129182e+00
   5.9700000e+01   8.7956238e+00
   5.9800000e+01   8.8566005e+00
   5.9900000e+01   8.5030529e+00
   6.0000000e+01   8.3538559e+00
   6.0100000e+01   8.4793146e+00
   6.0200000e+01   8.2275311e+00
   6.0300000e+01   8.4807177e+00
   6.0400000e+01   8.2948233e+00
   6.0500000e+01   8.1052841e+00
   6.0600000e+01   8.8814980e+00
   6.0700000e+01   9.2967245e+00
   6.0800000e+01   1.0165880e+01
   6.0900000e+01   1.0990463e+01
   6.1000000e+01   1.1141420e+01
   6.1100000e+01   1.1320634e+01
   6.1200000e+01   1.1857924e+01
   6.1300000e+01   1.1380581e+01
   6.1400000e+01   1.0622186e+01
   6.1500000e+01   1.0516377e+01
   6.1600000e+01   1.1152936e+01
   6.1700000e+01   1.0567981e+01
   6.1800000e+01   1.0143150e+01
   6.1900000e+01   9.7384810e+00
   6.2000000e+01   1.0473454e+01
   6.2100000e+01   1.0796507e+01
   6.2200000e+01   1.1314090e+01
   6.2300000e+01   1.1660699e+01
   6.2400000e+01   1.2028625e+01
   6.2500000e+01   1.2378864e+01
   6.2600000e+01   1.2485818e+01
   6.2700000e+01   1.2770811e+01
   6.2800000e+01   1.2689889e+01
   6.2900000e+01   1.2431797e+01
   6.3000000e+01   1.2398854e+01
   6.3100000e+01   1.2732279e+01
   6.3200000e+01   1.2995085e+01
   6.3300000e+01   1.3273141e+01
   6.3400000e+01   1.3166455e+01
   6.3500000e+01   1.2589545e+01
   6.3600000e+01   1.1900637e+01
   6.3700000e+01   1.1312827e+01
   6.3800000e+01   1.1026089e+01
   6.3900000e+01   1.0618647e+01
   6.4000000e+01   1.0298914e+01
   6.4100000e+01   9.8522712e+00
   6.4200000e+01   9.6668183e+00
   6.4300000e+01   9.5617462e+00
   6.4400000e+01   9.4104670e+00
   6.4500000e+01   9.9142016e+00
   6.4600000e+01   1.0802402e+01
   6.4700000e+01   1.0821466e+01
   6.4800000e+01   1.1178675e+01
   6.4900000e+01   1.1147276e+01
   6.5000000e+01   1.0360748e+01
   6.5100000e+01   1.0128815e+01
   6.5200000e+01   9.7136696e+00
   6.5300000e+01   9.4308418e+00
   6.5400000e+01   1.0098543e+01
   6.5500000e+01   1.0705483e+01
   6.5600000e+01   1.1104428e+01
   6.5700000e+01   1.1683404e+01
   6.5800000e+01   1.1822672e+01
   6.5900000e+01   1.2366281e+01
   6.6000000e+01   1.2307606e+01
   6.6100000e+01   1.2421680e+01
   6.6200000e+01   1.2898176e+01
   6.6300000e+01   1.3227404e+01
   6.6400000e+01   1.3149807e+01
   6.6500000e+01   1.3507770e+01
   6.6600000e+01   1.2577627e+01
   6.6700000e+01   1.1917170e+01
   6.6800000e+01   1.2139897e+01
   6.6900000e+01   1.2749394e+01
   6.7000000e+01   1.2617998e+01
   6.7100000e+01   1.2955355e+01
   6.7200000e+01   1.3053479e+01
   6.7300000e+01   1.3199032e+01
   6.7400000e+01   1.2568518e+01
   6.7500000e+01   1.2033216e+01
   6.7600000e+01   1.2362337e+01
   6.7700000e+01   1.2464316e+01
   6.7800000e+01   1.2866156e+01
   6.7900000e+01   1.3084391e+01
   6.8000000e+01   1.3152194e+01
   6.8100000e+01   1.2453146e+01
   6.8200000e+01   1.1721706e+01
   6.8300000e+01   1.1447342e+01
   6.8400000e+01   1.2042975e+01
   6.8500000e+01   1.2239505e+01
   6.8600000e+01   1.2390785e+01
   6.8700000e+01   1.2735328e+01
   6.8800000e+01   1.2884806e+01
   6.8900000e+01   1.3124135e+01
   6.9000000e+01   1.3215148e+01
   6.9100000e+01   1.3337239e+01
   6.9200000e+01   1.2866308e+01
   6.9300000e+01   1.2874483e+01
   6.9400000e+01   1.2314194e+01
   6.9500000e+01   1.1789578e+01
   6.9600000e+01   1.2231515e+01
   6.9700000e+01   1.2310349e+01
   6.9800000e+01   1.2683550e+01
   6.9900000e+01   1.2818244e+01
   7.0000000e+01   1.2094863e+01
   7.0100000e+01   1.2436783e+01
   7.0200000e+01   1.1953674e+01
   7.0300000e+01   1.1247250e+01
   7.0400000e+01   1.1162253e+01
   7.0500000e+01   1.1660308e+01
   7.0600000e+01   1.0818572e+01
   7.0700000e+01   1.0489247e+01
   7.0800000e+01   1.0275538e+01
   7.0900000e+01   1.0805238e+01
   7.1000000e+01   1.0576802e+01
   7.1100000e+01   1.0036218e+01
   7.1200000e+01   1.0838095e+01
   7.1300000e+01   1.0941896e+01
   7.1400000e+01   1.1480479e+01
   7.1500000e+01   1.1863790e+01
   7.1600000e+01   1.1972012e+01
   7.1700000e+01   1.2389858e+01
   7.1800000e+01   1.2572963e+01
   7.1900000e+01   1.2945527e+01
   7.2000000e+01   1.3078952e+01
   7.2100000e+01   1.2604030e+01
   7.2200000e+01   1.1905985e+01
   7.2300000e+01   1.1283844e+01
   7.2400000e+01   1.0558633e+01
   7.2500000e+01   1.0459480e+01
   7.2600000e+01   1.0873151e+01
   7.2700000e+01   1.1775417e+01
   7.2800000e+01   1.0962814e+01
   7.2900000e+01   1.0610675e+01
   7.3000000e+01   1.1102670e+01
   7.3100000e+01   1.1440889e+01
   7.3200000e+01   1.1538412e+01
   7.3300000e+01   1.2433189e+01
   7.3400000e+01   1.2440099e+01
   7.3500000e+01   1.1669793e+01
   7.3600000e+01   1.1249042e+01
   7.3700000e+01   1.1089217e+01
   7.3800000e+01   1.0499536e+01
   7.3900000e+01   1.0177981e+01
   7.4000000e+01   9.8164050e+00
   7.4100000e+01   9.3889398e+00
   7.4200000e+01   9.2917045e+00
   7.4300000e+01   9.0743188e+00
   7.4400000e+01   9.0436554e+00
   7.4500000e+01   8.9045146e+00
   7.4600000e+01   8.7193076e+00
   7.4700000e+01   8.7369274e+00
   7.4800000e+01   8.4691759e+00
   7.4900000e+01   8.4623605e+00
   7.5000000e+01   9.0439557e+00
   7.5100000e+01   9.6629978e+00
   7.5200000e+01   1.0313615e+01
   7.5300000e+01   1.0955678e+01
   7.5400000e+01   1.0444227e+01
   7.5500000e+01   1.0111566e+01
   7.5600000e+01   9.6656891e+00
   7.5700000e+01   9.4169045e+00
   7.5800000e+01   9.3883480e+00
   7.5900000e+01   1.0010601e+01
   7.6000000e+01   1.0290231e+01
   7.6100000e+01   1.0732453e+01
   7.6200000e+01   1.1515249e+01
   7.6300000e+01   1.1711916e+01
   7.6400000e+01   1.2001175e+01
   7.6500000e+01   1.2353778e+01
   7.6600000e+01   1.2520342e+01
   7.6700000e+01   1.2779853e+01
   7.6800000e+01   1.2174739e+01
   7.6900000e+01   1.1317328e+01
   7.7000000e+01   1.1926172e+01
   7.7100000e+01   1.2226255e+01
   7.7200000e+01   1.2555810e+01
   7.7300000e+01   1.2768199e+01
   7.7400000e+01   1.1902780e+01
   7.7500000e+01   1.2401415e+01
   7.7600000e+01   1.2480244e+01
   7.7700000e+01   1.2790445e+01
   7.7800000e+01   1.3044155e+01
   7.7900000e+01   1.3332566e+01
   7.8000000e+01   1.3399861e+01
   7.8100000e+01   1.3493955e+01
   7.8200000e+01   1.3349580e+01
   7.8300000e+01   1.3676101e+01
   7.8400000e+01   1.3920643e+01
   7.8500000e+01   1.3502921e+01
   7.8600000e+01   1.3956574e+01
   7.8700000e+01   1.2747176e+01
   7.8800000e+01   1.2412641e+01
   7.8900000e+01   1.1951664e+01
   7.9000000e+01   1.1975180e+01
   7.9100000e+01   1.2626715e+01
   7.9200000e+01   1.2780725e+01
   7.9300000e+01   1.3096477e+01
   7.9400000e+01   1.3199925e+01
   7.9500000e+01   1.3211093e+01
   7.9600000e+01   1.3458609e+01
   7.9700000e+01   1.3522219e+01
   7.9800000e+01   1.3343512e+01
   7.9900000e+01   1.3767083e+01
   8.0000000e+01   1.3846125e+01
   8.0100000e+01   1.3929134e+01
   8.0200000e+01   1.3944469e+01
   8.0300000e+01   1.3964836e+01
   8.0400000e+01   1.3628482e+01
   8.0500000e+01   1.3476519e+01
   8.0600000e+01   1.2433566e+01
   8.0700000e+01   1.1885075e+01
   8.0800000e+01   1.1615515e+01
   8.0900000e+01   1.0966719e+01
   8.1000000e+01   1.1347601e+01
   8.1100000e+01   1.1965715e+01
   8.1200000e+01   1.2146133e+01
   8.1300000e+01   1.2285093e+01
   8.1400000e+01   1.2102181e+01
   8.1500000e+01   1.1300129e+01
   8.1600000e+01   1.1623443e+01
   8.1700000e+01   1.1868495e+01
   8.1800000e+01   1.2306282e+01
   8.1900000e+01   1.2832485e+01
   8.2000000e+01   1.2075269e+01
   8.2100000e+01   1.1301483e+01
   8.2200000e+01   1.0974336e+01
   8.2300000e+01   1.1574076e+01
   8.2400000e+01   1.2049365e+01
   8.2500000e+01   1.2112078e+01
   8.2600000e+01   1.2280624e+01
   8.2700000e+01   1.2682148e+01
   8.2800000e+01   1.2674612e+01
   8.2900000e+01   1.3156517e+01
   8.3000000e+01   1.3040962e+01
   8.3100000e+01   1.2398372e+01
   8.3200000e+01   1.1605683e+01
   8.3300000e+01   1.1257346e+01
   8.3400000e+01   1.1002445e+01
   8.3500000e+01   1.0763389e+01
   8.3600000e+01   1.0417306e+01
   8.3700000e+01   9.7167342e+00
   8.3800000e+01   9.6475323e+00
   8.3900000e+01   9.4722133e+00
   8.4000000e+01   9.2700216e+00
   8.4100000e+01   9.9569961e+00
   8.4200000e+01   1.0503917e+01
   8.4300000e+01   1.0871824e+01
   8.4400000e+01   1.1322460e+01
   8.4500000e+01   1.1609629e+01
   8.4600000e+01   1.1921322e+01
   8.4700000e+01   1.1605928e+01
   8.4800000e+01   1.1644671e+01
   8.4900000e+01   1.2080885e+01
   8.5000000e+01   1.2225191e+01
   8.5100000e+01   1.2732336e+01
   8.5200000e+01   1.2676388e+01
   8.5300000e+01   1.2764292e+01
   8.5400000e+01   1.2983587e+01
   8.5500000e+01   1.3398620e+01
   8.5600000e+01   1.3760630e+01
   8.5700000e+01   1.3463259e+01
   8.5800000e+01   1.3770636e+01
   8.5900000e+01   1.3974968e+01
   8.6000000e+01   1.3161344e+01
   8.6100000e+01   1.3408950e+01
   8.6200000e+01   1.3234497e+01
   8.6300000e+01   1.2783872e+01
   8.6400000e+01   1.2826093e+01
   8.6500000e+01   1.2006157e+01
   8.6600000e+01   1.1631769e+01
   8.6700000e+01   1.1268074e+01
   8.6800000e+01   1.1080686e+01
   8.6900000e+01   1.0581829e+01
   8.7000000e+01   1.0170299e+01
   8.7100000e+01   1.0002765e+01
   8.7200000e+01   9.5331025e+00
   8.7300000e+01   9.1970658e+00
   8.7400000e+01   9.9292191e+00
   8.7500000e+01   1.0394932e+01
   8.7600000e+01   1.0351925e+01
   8.7700000e+01   9.8727210e+00
   8.7800000e+01   1.0278507e+01
   8.7900000e+01   1.0075886e+01
   8.8000000e+01   9.6829238e+00
   8.8100000e+01   9.5076235e+00
   8.8200000e+01   9.5478250e+00
   8.8300000e+01   9.3658512e+00
   8.8400000e+01   9.6930039e+00
   8.8500000e+01   1.0311403e+01
   8.8600000e+01   1.0083894e+01
   8.8700000e+01   9.7450340e+00
   8.8800000e+01   9.4021596e+00
   8.8900000e+01   1.0248431e+01
   8.9000000e+01   1.0407030e+01
   8.9100000e+01   1.0622717e+01
   8.9200000e+01   9.8676068e+00
   8.9300000e+01   9.7092309e+00
   8.9400000e+01   9.3088036e+00
   8.9500000e+01   9.0584748e+00
   8.9600000e+01   9.2044645e+00
   8.9700000e+01   9.7154101e+00
   8.9800000e+01   1.0318290e+01
   8.9900000e+01   1.0795431e+01
   9.0000000e+01   1.1307695e+01
   9.0100000e+01   1.1005319e+01
   9.0200000e+01   1.0458993e+01
   9.0300000e+01   1.0134891e+01
   9.0400000e+01   9.9364849e+00
   9.0500000e+01   1.0472667e+01
   9.0600000e+01   1.0664012e+01
   9.0700000e+01   1.0394204e+01
   9.0800000e+01   9.8495837e+00
   9.0900000e+01   9.8895142e+00
   9.1000000e+01   9.8365311e+00
   9.1100000e+01   9.5700176e+00
   9.1200000e+01   9.2805876e+00
   9.1300000e+01   8.8345606e+00
   9.1400000e+01   8.7175111e+00
   9.1500000e+01   8.7252030e+00
   9.1600000e+01   9.3941939e+00
   9.1700000e+01   1.0153086e+01
   9.1800000e+01   9.9127485e+00
   9.1900000e+01   9.4204963e+00
   9.2000000e+01   9.2289684e+00
   9.2100000e+01   9.2167263e+00
   9.2200000e+01   8.9639118e+00
   9.2300000e+01   8.4975778e+00
   9.2400000e+01   8.5046051e+00
   9.2500000e+01   8.4052461e+00
   9.2600000e+01   8.2238323e+00
   9.2700000e+01   9.1418379e+00
   9.2800000e+01   9.8248759e+00
   9.2900000e+01   1.0561606e+01
   9.3000000e+01   1.0933063e+01
   9.3100000e+01   1.0584981e+01
   9.3200000e+01   9.9496634e+00
   9.3300000e+01   9.8166680e+00
   9.3400000e+01   1.0592478e+01
   9.3500000e+01   9.9127002e+00
   9.3600000e+01   1.0655324e+01
   9.3700000e+01   1.1210719e+01
   9.3800000e+01   1.1265060e+01
   9.3900000e+01   1.1842844e+01
   9.4000000e+01   1.1938148e+01
   9.4100000e+01   1.2270083e+01
   9.4200000e+01   1.2476487e+01
   9.4300000e+01   1.2708556e+01
   9.4400000e+01   1.2920938e+01
   9.4500000e+01   1.3004127e+01
   9.4600000e+01   1.2348817e+01
   9.4700000e+01   1.1935317e+01
   9.4800000e+01   1.2441279e+01
   9.4900000e+01   1.2237647e+01
   9.5000000e+01   1.2665023e+01
   9.5100000e+01   1.2960827e+01
   9.5200000e+01   1.3158826e+01
   9.5300000e+01   1.3383048e+01
   9.5400000e+01   1.3394735e+01
   9.5500000e+01   1.3232341e+01
   9.5600000e+01   1.3698353e+01
   9.5700000e+01   1.3825296e+01
   9.5800000e+01   1.2859395e+01
   9.5900000e+01   1.3086568e+01
   9.6000000e+01   1.3208284e+01
   9.6100000e+01   1.3408323e+01
   9.6200000e+01   1.3410547e+01
   9.6300000e+01   1.3831053e+01
   9.6400000e+01   1.2729248e+01
   9.6500000e+01   1.2221204e+01
   9.6600000e+01   1.1931803e+01
   9.6700000e+01   1.2148901e+01
   9.6800000e+01   1.2334755e+01
   9.6900000e+01   1.2576662e+01
   9.7000000e+01   1.2913559e+01
   9.7100000e+01   1.3176086e+01
   9.7200000e+01   1.3309089e+01
   9.7300000e+01   1.3602173e+01
   9.7400000e+01   1.3313492e+01
   9.7500000e+01   1.3546082e+01
   9.7600000e+01   1.2534079e+01
   9.7700000e+01   1.2273246e+01
   9.7800000e+01   1.1783458e+01
   9.7900000e+01   1.1218755e+01
   9.8000000e+01   1.0546381e+01
   9.8100000e+01   1.0963977e+01
   9.8200000e+01   1.1943349e+01
   9.8300000e+01   1.1819663e+01
   9.8400000e+01   1.2436252e+01
   9.8500000e+01   1.2519709e+01
   9.8600000e+01   1.2750917e+01
   9.8700000e+01   1.2861118e+01
   9.8800000e+01   1.2374315e+01
   9.8900000e+01   1.1701791e+01
   9.9000000e+01   1.1081519e+01
   9.9100000e+01   1.0776598e+01
   9.9200000e+01   1.0456701e+01
   9.9300000e+01   1.0120725e+01
   9.9400000e+01   9.9273244e+00
   9.9500000e+01   1.0504761e+01
   9.9600000e+01   1.0560130e+01
   9.9700000e+01   1.1239627e+01
   9.9800000e+01   1.1703199e+01
   9.9900000e+01   1.2105935e+01


==> impulse_approx.txt <==
   0.0000000e+00   1.5890289e-01
   2.3026316e-02   8.6454006e-02
   4.6052632e-02   3.7831971e-02
   6.9078947e-02   1.4323187e-02
   9.2105263e-02   1.3818102e-02
   1.1513158e-01   3.1272017e-02
   1.3815789e-01   5.9595453e-02
   1.6118421e-01   9.0813090e-02
   1.8421053e-01   1.1729808e-01
   2.0723684e-01   1.3288781e-01
   2.3026316e-01   1.3371624e-01
   2.5328947e-01   1.1865057e-01
   2.7631579e-01   8.9287017e-02
   2.9934211e-01   4.9530752e-02
   3.2236842e-01   4.8472068e-03
   3.4539474e-01  -3.8682171e-02
   3.6842105e-01  -7.5344229e-02
   3.9144737e-01  -1.0066543e-01
   4.1447368e-01  -1.1204298e-01
   4.3750000e-01  -1.0905250e-01
   4.6052632e-01  -9.3403129e-02
   4.8355263e-01  -6.8566829e-02
   5.0657895e-01  -3.9156879e-02
   5.2960526e-01  -1.0165059e-02
   5.5263158e-01   1.3817553e-02
   5.7565789e-01   2.9275640e-02
   5.9868421e-01   3.4242758e-02
   6.2171053e-01   2.8511102e-02
   6.4473684e-01   1.3560387e-02
   6.6776316e-01  -7.7676611e-03
   6.9078947e-01  -3.1785145e-02
   7.1381579e-01  -5.4574470e-02
   7.3684211e-01  -7.2605328e-02
   7.5986842e-01  -8.3257556e-02
   7.8289474e-01  -8.5174943e-02
   8.0592105e-01  -7.8405171e-02
   8.2894737e-01  -6.4316350e-02
   8.5197368e-01  -4.5315449e-02
   8.7500000e-01  -2.4422850e-02
   8.9802632e-01  -4.7763353e-03
   9.2105263e-01   1.0855460e-02
   9.4407895e-01   2.0476011e-02
   9.6710526e-01   2.3123113e-02
   9.9013158e-01   1.8957947e-02
   1.0131579e+00   9.1769710e-03
   1.0361842e+00  -4.2299754e-03
   1.0592105e+00  -1.8829701e-02
   1.0822368e+00  -3.2144109e-02
   1.1052632e+00  -4.2033261e-02
   1.1282895e+00  -4.7005153e-02
   1.1513158e+00  -4.6408788e-02
   1.1743421e+00  -4.0487433e-02
   1.1973684e+00  -3.0291687e-02
   1.2203947e+00  -1.7473514e-02
   1.2434211e+00  -3.9994755e-03
   1.2664474e+00   8.1683533e-03
   1.2894737e+00   1.7373024e-02
   1.3125000e+00   2.2499825e-02
   1.3355263e+00   2.3117029e-02
   1.3585526e+00   1.9504054e-02
   1.3815789e+00   1.2568983e-02
   1.4046053e+00   3.6742764e-03
   1.4276316e+00  -5.5975027e-03
   1.4506579e+00  -1.3698647e-02
   1.4736842e+00  -1.9351705e-02
   1.4967105e+00  -2.1730299e-02
   1.5197368e+00  -2.0560668e-02
   1.5427632e+00  -1.6132779e-02
   1.5657895e+00  -9.2243448e-03
   1.5888158e+00  -9.5425120e-04
   1.6118421e+00   7.4081788e-03
   1.6348684e+00   1.4646376e-02
   1.6578947e+00   1.9780300e-02
   1.6809211e+00   2.2203697e-02
   1.7039474e+00   2.1756369e-02
   1.7269737e+00   1.8723998e-02
   1.7500000e+00   1.3769589e-02
   1.7730263e+00   7.8108475e-03
   1.7960526e+00   1.8653265e-03
   1.8190789e+00  -3.1111179e-03
   1.8421053e+00  -6.3674047e-03
   1.8651316e+00  -7.4609241e-03
   1.8881579e+00  -6.3081402e-03
   1.9111842e+00  -3.1772973e-03
   1.9342105e+00   1.3724268e-03
   1.9572368e+00   6.5930008e-03
   1.9802632e+00   1.1672898e-02
   2.0032895e+00   1.5865208e-02
   2.0263158e+00   1.8598693e-02
   2.0493421e+00   1.9555708e-02
   2.0723684e+00   1.8706881e-02
   2.0953947e+00   1.6299631e-02
   2.1184211e+00   1.2804877e-02
   2.1414474e+00   8.8324231e-03
   2.1644737e+00   5.0297557e-03
   2.1875000e+00   1.9806978e-03
   2.2105263e+00   1.1947292e-04
   2.2335526e+00  -3.2749641e-04
   2.2565789e+00   6.3532534e-04
   2.2796053e+00   2.7862012e-03
   2.3026316e+00   5.7323034e-03
   2.3256579e+00   8.9795628e-03
   2.3486842e+00   1.2014155e-02
   2.3717105e+00   1.4382470e-02
   2.3947368e+00   1.5757397e-02
   2.4177632e+00   1.5981494e-02
   2.4407895e+00   1.5081741e-02
   2.4638158e+00   1.3255166e-02
   2.4868421e+00   1.0829200e-02
   2.5098684e+00   8.2042237e-03
   2.5328947e+00   5.7881312e-03
   2.5559211e+00   3.9333869e-03
   2.5789474e+00   2.8860867e-03
   2.6019737e+00   2.7541743e-03
   2.6250000e+00   3.4986187e-03
   2.6480263e+00   4.9476253e-03
   2.6710526e+00   6.8304200e-03
   2.6940789e+00   8.8243309e-03
   2.7171053e+00   1.0607206e-02
   2.7401316e+00   1.1906830e-02
   2.7631579e+00   1.2539923e-02
   2.7861842e+00   1.2435329e-02
   2.8092105e+00   1.1638706e-02
   2.8322368e+00   1.0299035e-02
   2.8552632e+00   8.6400422e-03
   2.8782895e+00   6.9217286e-03
   2.9013158e+00   5.3984953e-03
   2.9243421e+00   4.2804501e-03
   2.9473684e+00   3.7036671e-03
   2.9703947e+00   3.7134583e-03
   2.9934211e+00   4.2624988e-03
   3.0164474e+00   5.2232647e-03
   3.0394737e+00   6.4120799e-03
   3.0625000e+00   7.6204344e-03
   3.0855263e+00   8.6483669e-03
   3.1085526e+00   9.3346747e-03
   3.1315789e+00   9.5794943e-03
   3.1546053e+00   9.3562140e-03
   3.1776316e+00   8.7114862e-03
   3.2006579e+00   7.7539997e-03
   3.2236842e+00   6.6343622e-03
   3.2467105e+00   5.5196719e-03
   3.2697368e+00   4.5669770e-03
   3.2927632e+00   3.8997552e-03
   3.3157895e+00   3.5908520e-03
   3.3388158e+00   3.6541366e-03
   3.3618421e+00   4.0456684e-03
   3.3848684e+00   4.6736659e-03
   3.4078947e+00   5.4152575e-03
   3.4309211e+00   6.1370679e-03
   3.4539474e+00   6.7162681e-03
   3.4769737e+00   7.0588342e-03
   3.5000000e+00   7.1123697e-03
   3.5230263e+00   6.8718284e-03
   3.5460526e+00   6.3776539e-03
   3.5690789e+00   5.7070454e-03
   3.5921053e+00   4.9600719e-03
   3.6151316e+00   4.2430514e-03
   3.6381579e+00   3.6518979e-03
   3.6611842e+00   3.2579918e-03
   3.6842105e+00   3.0986006e-03
   3.7072368e+00   3.1730657e-03
   3.7302632e+00   3.4450196e-03
   3.7532895e+00   3.8499560e-03
   3.7763158e+00   4.3066944e-03
   3.7993421e+00   4.7307636e-03
   3.8223684e+00   5.0475436e-03
   3.8453947e+00   5.2031644e-03
   3.8684211e+00   5.1716135e-03
   3.8914474e+00   4.9571752e-03
   3.9144737e+00   4.5920860e-03
   3.9375000e+00   4.1300326e-03
   3.9605263e+00   3.6367221e-03
   3.9835526e+00   3.1791340e-03
   4.0065789e+00   2.8151753e-03
   4.0296053e+00   2.5853036e-03
   4.0526316e+00   2.5072941e-03
   4.0756579e+00   2.5747765e-03
   4.0986842e+00   2.7595578e-03
   4.1217105e+00   3.0171624e-03
   4.1447368e+00   3.2945617e-03
   4.1677632e+00   3.5387838e-03
   4.1907895e+00   3.7050360e-03
   4.2138158e+00   3.7631189e-03
   4.2368421e+00   3.7012447e-03
   4.2598684e+00   3.5268191e-03
   4.2828947e+00   3.2642348e-03
   4.3059211e+00   2.9501824e-03
   4.3289474e+00   2.6273362e-03
   4.3519737e+00   2.3374742e-03
   4.3750000e+00   2.1151182e-03
   4.3980263e+00   1.9826421e-03
   4.4210526e+00   1.9475157e-03
   4.4440789e+00   2.0019881e-03
   4.4671053e+00   2.1251242e-03
   4.4901316e+00   2.2867485e-03
   4.5131579e+00   2.4525885e-03
   4.5361842e+00   2.5897581e-03
   4.5592105e+00   2.6717239e-03
   4.5822368e+00   2.6820199e-03
   4.6052632e+00   2.6162108e-03
   4.6282895e+00   2.4819007e-03
   4.6513158e+00   2.2968944e-03
   4.6743421e+00   2.0858966e-03
   4.6973684e+00   1.8763365e-03
   4.7203947e+00   1.6940071e-03
   4.7434211e+00   1.5591987e-03
   4.7664474e+00   1.4838915e-03
   4.7894737e+00   1.4703801e-03
   4.8125000e+00   1.5114592e-03
   4.8355263e+00   1.5920572e-03
   4.8585526e+00   1.6919849e-03
   4.8815789e+00   1.7893160e-03
   4.9046053e+00   1.8638460e-03
   4.9276316e+00   1.9000937e-03
   4.9506579e+00   1.8894115e-03
   4.9736842e+00   1.8309297e-03
   4.9967105e+00   1.7312549e-03
   5.0197368e+00   1.6030386e-03
   5.0427632e+00   1.4626986e-03
   5.0657895e+00   1.3276889e-03
   5.0888158e+00   1.2137637e-03
   5.1118421e+00   1.1326538e-03
   5.1348684e+00   1.0904904e-03
   5.1578947e+00   1.0871751e-03
   5.1809211e+00   1.1167406e-03
   5.2039474e+00   1.1685920e-03
   5.2269737e+00   1.2293883e-03
   5.2500000e+00   1.2852409e-03
   5.2730263e+00   1.3238725e-03
   5.2960526e+00   1.3364098e-03
   5.3190789e+00   1.3185534e-03
   5.3421053e+00   1.2709812e-03
   5.3651316e+00   1.1989658e-03
   5.3881579e+00   1.1113083e-03
   5.4111842e+00   1.0187907e-03
   5.4342105e+00   9.3241004e-04
   5.4572368e+00   8.6167867e-04
   5.4802632e+00   8.1324652e-04
   5.5032895e+00   7.9003943e-04
   5.5263158e+00   7.9101663e-04
   5.5493421e+00   8.1155034e-04
   5.5723684e+00   8.4433431e-04
   5.5953947e+00   8.8065267e-04
   5.6184211e+00   9.1179435e-04
   5.6414474e+00   9.3038786e-04
   5.6644737e+00   9.3145632e-04
   5.6875000e+00   9.1304633e-04
   5.7105263e+00   8.7635808e-04
   5.7335526e+00   8.2538451e-04
   5.7565789e+00   7.6614210e-04
   5.7796053e+00   7.0563429e-04
   5.8026316e+00   6.5072117e-04
   5.8256579e+00   6.0707422e-04
   5.8486842e+00   5.7837159e-04
   5.8717105e+00   5.6584407e-04
   5.8947368e+00   5.6822167e-04
   5.9177632e+00   5.8206691e-04
   5.9407895e+00   6.0242192e-04
   5.9638158e+00   6.2365277e-04
   5.9868421e+00   6.4035048e-04
   6.0098684e+00   6.4814728e-04
   6.0328947e+00   6.4432769e-04
   6.0559211e+00   6.2815220e-04
   6.0789474e+00   6.0085970e-04
   6.1019737e+00   5.6536640e-04
   6.1250000e+00   5.2572427e-04
   6.1480263e+00   4.8643537e-04
   6.1710526e+00   4.5173545e-04
   6.1940789e+00   4.2495828e-04
   6.2171053e+00   4.0807379e-04
   6.2401316e+00   4.0146116e-04
   6.2631579e+00   4.0393858e-04
   6.2861842e+00   4.1303077e-04
   6.3092105e+00   4.2542008e-04
   6.3322368e+00   4.3750162e-04
   6.3552632e+00   4.4595157e-04
   6.3782895e+00   4.4822064e-04
   6.4013158e+00   4.4288138e-04
   6.4243421e+00   4.2978391e-04
   6.4473684e+00   4.1000714e-04
   6.4703947e+00   3.8562413e-04
   6.4934211e+00   3.5932816e-04
   6.5164474e+00   3.3398437e-04
   6.5394737e+00   3.1218018e-04
   6.5625000e+00   2.9584324e-04
   6.5855263e+00   2.8598198e-04
   6.6085526e+00   2.8258159e-04
   6.6315789e+00   2.8466275e-04
   6.6546053e+00   2.9048508e-04
   6.6776316e+00   2.9785598e-04
   6.7006579e+00   3.0449161e-04
   6.7236842e+00   3.0837186e-04
   6.7467105e+00   3.0803495e-04
   6.7697368e+00   3.0277012e-04
   6.7927632e+00   2.9268428e-04
   6.8157895e+00   2.7863961e-04
   6.8388158e+00   2.6207876e-04
   6.8618421e+00   2.4477074e-04
   6.8848684e+00   2.2852097e-04
   6.9078947e+00   2.1489187e-04
   6.9309211e+00   2.0497632e-04
   6.9539474e+00   1.9925577e-04
   6.9769737e+00   1.9756004e-04
   7.0000000e+00   1.9912934e-04


==> impulse_id.txt <==
   0.0000000e+00   1.5890289e-01
   2.3026316e-02   8.5572223e-02
   4.6052632e-02   3.5815900e-02
   6.9078947e-02   1.1382154e-02
   9.2105263e-02   1.0577243e-02
   1.1513158e-01   2.8620565e-02
   1.3815789e-01   5.8465430e-02
   1.6118421e-01   9.1938628e-02
   1.8421053e-01   1.2100915e-01
   2.0723684e-01   1.3898462e-01
   2.3026316e-01   1.4145374e-01
   2.5328947e-01   1.2684010e-01
   2.7631579e-01   9.6498206e-02
   2.9934211e-01   5.4356222e-02
   3.2236842e-01   6.1795747e-03
   3.4539474e-01  -4.1415126e-02
   3.6842105e-01  -8.2033450e-02
   3.9144737e-01  -1.1049482e-01
   4.1447368e-01  -1.2359330e-01
   4.3750000e-01  -1.2052027e-01
   4.6052632e-01  -1.0289838e-01
   4.8355263e-01  -7.4438238e-02
   5.0657895e-01  -4.0286969e-02
   5.2960526e-01  -6.1822376e-03
   5.5263158e-01   2.2449475e-02
   5.7565789e-01   4.1308938e-02
   5.9868421e-01   4.7832395e-02
   6.2171053e-01   4.1507014e-02
   6.4473684e-01   2.3857375e-02
   6.6776316e-01  -1.8809448e-03
   6.9078947e-01  -3.1337078e-02
   7.1381579e-01  -5.9730568e-02
   7.3684211e-01  -8.2628860e-02
   7.5986842e-01  -9.6618520e-02
   7.8289474e-01  -9.9790469e-02
   8.0592105e-01  -9.1972393e-02
   8.2894737e-01  -7.4683343e-02
   8.5197368e-01  -5.0829382e-02
   8.7500000e-01  -2.4198251e-02
   8.9802632e-01   1.1604718e-03
   9.2105263e-01   2.1569296e-02
   9.4407895e-01   3.4272519e-02
   9.6710526e-01   3.7820556e-02
   9.9013158e-01   3.2236724e-02
   1.0131579e+00   1.8950030e-02
   1.0361842e+00   5.1429763e-04
   1.0592105e+00  -1.9833979e-02
   1.0822368e+00  -3.8704052e-02
   1.1052632e+00  -5.3080492e-02
   1.1282895e+00  -6.0772270e-02
   1.1513158e+00  -6.0715575e-02
   1.1743421e+00  -5.3089953e-02
   1.1973684e+00  -3.9237821e-02
   1.2203947e+00  -2.1408173e-02
   1.2434211e+00  -2.3714551e-03
   1.2664474e+00   1.5029515e-02
   1.2894737e+00   2.8320670e-02
   1.3125000e+00   3.5762190e-02
   1.3355263e+00   3.6585282e-02
   1.3585526e+00   3.1069239e-02
   1.3815789e+00   2.0453702e-02
   1.4046053e+00   6.7066927e-03
   1.4276316e+00  -7.8097105e-03
   1.4506579e+00  -2.0720142e-02
   1.4736842e+00  -3.0002520e-02
   1.4967105e+00  -3.4284531e-02
   1.5197368e+00  -3.3027319e-02
   1.5427632e+00  -2.6572897e-02
   1.5657895e+00  -1.6053775e-02
   1.5888158e+00  -3.1846156e-03
   1.6118421e+00   1.0026940e-02
   1.6348684e+00   2.1602271e-02
   1.6578947e+00   2.9895568e-02
   1.6809211e+00   3.3833380e-02
   1.7039474e+00   3.3055742e-02
   1.7269737e+00   2.7941318e-02
   1.7500000e+00   1.9517658e-02
   1.7730263e+00   9.2752661e-03
   1.7960526e+00  -1.0817358e-03
   1.8190789e+00  -9.9072385e-03
   1.8421053e+00  -1.5864248e-02
   1.8651316e+00  -1.8117641e-02
   1.8881579e+00  -1.6441362e-02
   1.9111842e+00  -1.1227179e-02
   1.9342105e+00  -3.3978642e-03
   1.9572368e+00   5.7577634e-03
   1.9802632e+00   1.4799161e-02
   2.0032895e+00   2.2362628e-02
   2.0263158e+00   2.7368276e-02
   2.0493421e+00   2.9174437e-02
   2.0723684e+00   2.7657940e-02
   2.0953947e+00   2.3211061e-02
   2.1184211e+00   1.6659167e-02
   2.1414474e+00   9.1151255e-03
   2.1644737e+00   1.7956081e-03
   2.1875000e+00  -4.1707600e-03
   2.2105263e+00  -7.9135079e-03
   2.2335526e+00  -8.9433883e-03
   2.2565789e+00  -7.2114483e-03
   2.2796053e+00  -3.0977305e-03
   2.3026316e+00   2.6656550e-03
   2.3256579e+00   9.1224327e-03
   2.3486842e+00   1.5249152e-02
   2.3717105e+00   2.0115832e-02
   2.3947368e+00   2.3025350e-02
   2.4177632e+00   2.3610992e-02
   2.4407895e+00   2.1878927e-02
   2.4638158e+00   1.8191400e-02
   2.4868421e+00   1.3195766e-02
   2.5098684e+00   7.7126082e-03
   2.5328947e+00   2.6019354e-03
   2.5559211e+00  -1.3709968e-03
   2.5789474e+00  -3.6495370e-03
   2.6019737e+00  -3.9624889e-03
   2.6250000e+00  -2.3536931e-03
   2.6480263e+00   8.3820094e-04
   2.6710526e+00   5.0445319e-03
   2.6940789e+00   9.5641060e-03
   2.7171053e+00   1.3676941e-02
   2.7401316e+00   1.6756056e-02
   2.7631579e+00   1.8360153e-02
   2.7861842e+00   1.8293737e-02
   2.8092105e+00   1.6626785e-02
   2.8322368e+00   1.3672661e-02
   2.8552632e+00   9.9294711e-03
   2.8782895e+00   5.9954390e-03
   2.9013158e+00   2.4724684e-03
   2.9243421e+00  -1.2675386e-04
   2.9473684e+00  -1.4539427e-03
   2.9703947e+00  -1.3718582e-03
   2.9934211e+00   3.3563882e-05
   3.0164474e+00   2.4759917e-03
   3.0394737e+00   5.5213876e-03
   3.0625000e+00   8.6612128e-03
   3.0855263e+00   1.1393991e-02
   3.1085526e+00   1.3302304e-02
   3.1315789e+00   1.4113549e-02
   3.1546053e+00   1.3735781e-02
   3.1776316e+00   1.2264197e-02
   3.2006579e+00   9.9584864e-03
   3.2236842e+00   7.1958120e-03
   3.2467105e+00   4.4076806e-03
   3.2697368e+00   2.0111376e-03
   3.2927632e+00   3.4512136e-04
   3.3157895e+00  -3.7843046e-04
   3.3388158e+00  -1.0181755e-04
   3.3618421e+00   1.0761170e-03
   3.3848684e+00   2.9219033e-03
   3.4078947e+00   5.1091741e-03
   3.4309211e+00   7.2729293e-03
   3.4539474e+00   9.0674402e-03
   3.4769737e+00   1.0218713e-02
   3.5000000e+00   1.0563662e-02
   3.5230263e+00   1.0070512e-02
   3.5460526e+00   8.8381041e-03
   3.5690789e+00   7.0750957e-03
   3.5921053e+00   5.0631222e-03
   3.6151316e+00   3.1102868e-03
   3.6381579e+00   1.5025529e-03
   3.6611842e+00   4.6062174e-04
   3.6842105e+00   1.0870633e-04
   3.7072368e+00   4.5950709e-04
   3.7302632e+00   1.4170132e-03
   3.7532895e+00   2.7959375e-03
   3.7763158e+00   4.3540813e-03
   3.7993421e+00   5.8320882e-03
   3.8223684e+00   6.9941472e-03
   3.8453947e+00   7.6633305e-03
   3.8684211e+00   7.7463499e-03
   3.8914474e+00   7.2443666e-03
   3.9144737e+00   6.2487850e-03
   3.9375000e+00   4.9233181e-03
   3.9605263e+00   3.4756739e-03
   3.9835526e+00   2.1236699e-03
   4.0065789e+00   1.0612340e-03
   4.0296053e+00   4.2953735e-04
   4.0526316e+00   2.9748918e-04
   4.0756579e+00   6.5419878e-04
   4.0986842e+00   1.4140575e-03
   4.1217105e+00   2.4331187e-03
   4.1447368e+00   3.5337688e-03
   4.1677632e+00   4.5335354e-03
   4.1907895e+00   5.2734146e-03
   4.2138158e+00   5.6413734e-03
   4.2368421e+00   5.5876114e-03
   4.2598684e+00   5.1295802e-03
   4.2828947e+00   4.3464251e-03
   4.3059211e+00   3.3641555e-03
   4.3289474e+00   2.3342260e-03
   4.3519737e+00   1.4091094e-03
   4.3750000e+00   7.1875493e-04
   4.3980263e+00   3.5152125e-04
   4.4210526e+00   3.4233226e-04
   4.4440789e+00   6.6957304e-04
   4.4671053e+00   1.2608312e-03
   4.4901316e+00   2.0062219e-03
   4.5131579e+00   2.7769189e-03
   4.5361842e+00   3.4458152e-03
   4.5592105e+00   3.9070363e-03
   4.5822368e+00   4.0913499e-03
   4.6052632e+00   3.9752713e-03
   4.6282895e+00   3.5827298e-03
   4.6513158e+00   2.9793573e-03
   4.6743421e+00   2.2605939e-03
   4.6973684e+00   1.5357068e-03
   4.7203947e+00   9.1035992e-04
   4.7434211e+00   4.7048241e-04
   4.7664474e+00   2.6986632e-04
   4.7894737e+00   3.2324608e-04
   4.8125000e+00   6.0569215e-04
   4.8355263e+00   1.0581433e-03
   4.8585526e+00   1.5979628e-03
   4.8815789e+00   2.1326778e-03
   4.9046053e+00   2.5746482e-03
   4.9276316e+00   2.8543656e-03
   4.9506579e+00   2.9303903e-03
   4.9736842e+00   2.7945388e-03
   4.9967105e+00   2.4717257e-03
   5.0197368e+00   2.0147102e-03
   5.0427632e+00   1.4947769e-03
   5.0657895e+00   9.8995842e-04
   5.0888158e+00   5.7272061e-04
   5.1118421e+00   2.9903080e-04
   5.1348684e+00   2.0043504e-04
   5.1578947e+00   2.8023675e-04
   5.1809211e+00   5.1419089e-04
   5.2039474e+00   8.5541397e-04
   5.2269737e+00   1.2425735e-03
   5.2500000e+00   1.6099549e-03
   5.2730263e+00   1.8977742e-03
   5.2960526e+00   2.0611376e-03
   5.3190789e+00   2.0763228e-03
   5.3421053e+00   1.9435314e-03
   5.3651316e+00   1.6858357e-03
   5.3881579e+00   1.3446465e-03
   5.4111842e+00   9.7254746e-04
   5.4342105e+00   6.2471434e-04
   5.4572368e+00   3.5029947e-04
   5.4802632e+00   1.8511288e-04
   5.5032895e+00   1.4667142e-04
   5.5263158e+00   2.3227831e-04
   5.5493421e+00   4.2029968e-04
   5.5723684e+00   6.7430518e-04
   5.5953947e+00   9.4931217e-04
   5.6184211e+00   1.1990817e-03
   5.6414474e+00   1.3832967e-03
   5.6644737e+00   1.4735219e-03
   5.6875000e+00   1.4570778e-03
   5.7105263e+00   1.3383218e-03
   5.7335526e+00   1.1372490e-03
   5.7565789e+00   8.8574265e-04
   5.7796053e+00   6.2215254e-04
   5.8026316e+00   3.8510823e-04
   5.8256579e+00   2.0755281e-04
   5.8486842e+00   1.1190765e-04
   5.8717105e+00   1.0706481e-04
   5.8947368e+00   1.8759280e-04
   5.9177632e+00   3.3518363e-04
   5.9407895e+00   5.2202254e-04
   5.9638158e+00   7.1547909e-04
   5.9868421e+00   8.8334036e-04
   6.0098684e+00   9.9875657e-04
   6.0328947e+00   1.0441494e-03
   6.0559211e+00   1.0135244e-03
   6.0789474e+00   9.1290032e-04
   6.1019737e+00   7.5886803e-04
   6.1250000e+00   5.7558204e-04
   6.1480263e+00   3.9071472e-04
   6.1710526e+00   2.3104080e-04
   6.1940789e+00   1.1834871e-04
   6.2171053e+00   6.6294611e-05
   6.2401316e+00   7.8644013e-05
   6.2631579e+00   1.4911255e-04
   6.2861842e+00   2.6276243e-04
   6.3092105e+00   3.9867282e-04
   6.3322368e+00   5.3341852e-04
   6.3552632e+00   6.4478609e-04
   6.3782895e+00   7.1514486e-04
   6.4013158e+00   7.3396784e-04
   6.4243421e+00   6.9915042e-04
   6.4473684e+00   6.1697485e-04
   6.4703947e+00   5.0078372e-04
   6.4934211e+00   3.6862202e-04
   6.5164474e+00   2.4025503e-04
   6.5394737e+00   1.3404835e-04
   6.5625000e+00   6.4196691e-05
   6.5855263e+00   3.8713634e-05
   6.6085526e+00   5.8459760e-05
   6.6315789e+00   1.1731456e-04
   6.6546053e+00   2.0341687e-04
   6.6776316e+00   3.0123714e-04
   6.7006579e+00   3.9412661e-04
   6.7236842e+00   4.6693032e-04
   6.7467105e+00   5.0825839e-04
   6.7697368e+00   5.1208025e-04
   6.7927632e+00   4.7842497e-04
   6.8157895e+00   4.1311782e-04
   6.8388158e+00   3.2663488e-04
   6.8618421e+00   2.3228977e-04
   6.8848684e+00   1.4406037e-04
   6.9078947e+00   7.4405959e-05
   6.9309211e+00   3.2411457e-05
   6.9539474e+00   2.2530834e-05
   6.9769737e+00   4.4097829e-05
   7.0000000e+00   9.1646610e-05


==> step_cont_no_pos.txt <==
   0.0000000e+00   0.0000000e+00
   9.1911765e-02   9.1051888e-02
   1.8382353e-01   1.7997046e-01
   2.7573529e-01   2.6623223e-01
   3.6764706e-01   3.4942835e-01
   4.5955882e-01   4.2924831e-01
   5.5147059e-01   5.0546566e-01
   6.4338235e-01   5.7792540e-01
   7.3529412e-01   6.4653304e-01
   8.2720588e-01   7.1124497e-01
   9.1911765e-01   7.7206010e-01
   1.0110294e+00   8.2901254e-01
   1.1029412e+00   8.8216530e-01
   1.1948529e+00   9.3160477e-01
   1.2867647e+00   9.7743600e-01
   1.3786765e+00   1.0197786e+00
   1.4705882e+00   1.0587632e+00
   1.5625000e+00   1.0945285e+00
   1.6544118e+00   1.1272188e+00
   1.7463235e+00   1.1569816e+00
   1.8382353e+00   1.1839660e+00
   1.9301471e+00   1.2083210e+00
   2.0220588e+00   1.2301946e+00
   2.1139706e+00   1.2497321e+00
   2.2058824e+00   1.2670759e+00
   2.2977941e+00   1.2823646e+00
   2.3897059e+00   1.2957323e+00
   2.4816176e+00   1.3073085e+00
   2.5735294e+00   1.3172175e+00
   2.6654412e+00   1.3255785e+00
   2.7573529e+00   1.3325052e+00
   2.8492647e+00   1.3381060e+00
   2.9411765e+00   1.3424838e+00
   3.0330882e+00   1.3457359e+00
   3.1250000e+00   1.3479547e+00
   3.2169118e+00   1.3492269e+00
   3.3088235e+00   1.3496345e+00
   3.4007353e+00   1.3492544e+00
   3.4926471e+00   1.3481587e+00
   3.5845588e+00   1.3464150e+00
   3.6764706e+00   1.3440865e+00
   3.7683824e+00   1.3412321e+00
   3.8602941e+00   1.3379068e+00
   3.9522059e+00   1.3341617e+00
   4.0441176e+00   1.3300442e+00
   4.1360294e+00   1.3255984e+00
   4.2279412e+00   1.3208650e+00
   4.3198529e+00   1.3158818e+00
   4.4117647e+00   1.3106835e+00
   4.5036765e+00   1.3053022e+00
   4.5955882e+00   1.2997673e+00
   4.6875000e+00   1.2941061e+00
   4.7794118e+00   1.2883432e+00
   4.8713235e+00   1.2825015e+00
   4.9632353e+00   1.2766017e+00
   5.0551471e+00   1.2706626e+00
   5.1470588e+00   1.2647016e+00
   5.2389706e+00   1.2587342e+00
   5.3308824e+00   1.2527746e+00
   5.4227941e+00   1.2468354e+00
   5.5147059e+00   1.2409281e+00
   5.6066176e+00   1.2350630e+00
   5.6985294e+00   1.2292493e+00
   5.7904412e+00   1.2234952e+00
   5.8823529e+00   1.2178078e+00
   5.9742647e+00   1.2121936e+00
   6.0661765e+00   1.2066581e+00
   6.1580882e+00   1.2012061e+00
   6.2500000e+00   1.1958419e+00
   6.3419118e+00   1.1905689e+00
   6.4338235e+00   1.1853902e+00
   6.5257353e+00   1.1803082e+00
   6.6176471e+00   1.1753250e+00
   6.7095588e+00   1.1704421e+00
   6.8014706e+00   1.1656606e+00
   6.8933824e+00   1.1609815e+00
   6.9852941e+00   1.1564052e+00
   7.0772059e+00   1.1519319e+00
   7.1691176e+00   1.1475616e+00
   7.2610294e+00   1.1432940e+00
   7.3529412e+00   1.1391286e+00
   7.4448529e+00   1.1350647e+00
   7.5367647e+00   1.1311015e+00
   7.6286765e+00   1.1272379e+00
   7.7205882e+00   1.1234728e+00
   7.8125000e+00   1.1198051e+00
   7.9044118e+00   1.1162332e+00
   7.9963235e+00   1.1127558e+00
   8.0882353e+00   1.1093713e+00
   8.1801471e+00   1.1060783e+00
   8.2720588e+00   1.1028749e+00
   8.3639706e+00   1.0997596e+00
   8.4558824e+00   1.0967307e+00
   8.5477941e+00   1.0937863e+00
   8.6397059e+00   1.0909248e+00
   8.7316176e+00   1.0881443e+00
   8.8235294e+00   1.0854431e+00
   8.9154412e+00   1.0828194e+00
   9.0073529e+00   1.0802713e+00
   9.0992647e+00   1.0777971e+00
   9.1911765e+00   1.0753950e+00
   9.2830882e+00   1.0730632e+00
   9.3750000e+00   1.0708000e+00
   9.4669118e+00   1.0686037e+00
   9.5588235e+00   1.0664726e+00
   9.6507353e+00   1.0644048e+00
   9.7426471e+00   1.0623989e+00
   9.8345588e+00   1.0604531e+00
   9.9264706e+00   1.0585658e+00
   1.0018382e+01   1.0567355e+00
   1.0110294e+01   1.0549605e+00
   1.0202206e+01   1.0532394e+00
   1.0294118e+01   1.0515706e+00
   1.0386029e+01   1.0499528e+00
   1.0477941e+01   1.0483843e+00
   1.0569853e+01   1.0468639e+00
   1.0661765e+01   1.0453902e+00
   1.0753676e+01   1.0439618e+00
   1.0845588e+01   1.0425774e+00
   1.0937500e+01   1.0412358e+00
   1.1029412e+01   1.0399356e+00
   1.1121324e+01   1.0386757e+00
   1.1213235e+01   1.0374548e+00
   1.1305147e+01   1.0362719e+00
   1.1397059e+01   1.0351258e+00
   1.1488971e+01   1.0340153e+00
   1.1580882e+01   1.0329395e+00
   1.1672794e+01   1.0318973e+00
   1.1764706e+01   1.0308876e+00
   1.1856618e+01   1.0299095e+00
   1.1948529e+01   1.0289621e+00
   1.2040441e+01   1.0280443e+00
   1.2132353e+01   1.0271554e+00
   1.2224265e+01   1.0262943e+00
   1.2316176e+01   1.0254603e+00
   1.2408088e+01   1.0246525e+00
   1.2500000e+01   1.0238702e+00
   1.2591912e+01   1.0231124e+00
   1.2683824e+01   1.0223786e+00
   1.2775735e+01   1.0216679e+00
   1.2867647e+01   1.0209796e+00
   1.2959559e+01   1.0203131e+00
   1.3051471e+01   1.0196676e+00
   1.3143382e+01   1.0190425e+00
   1.3235294e+01   1.0184371e+00
   1.3327206e+01   1.0178509e+00
   1.3419118e+01   1.0172833e+00
   1.3511029e+01   1.0167336e+00
   1.3602941e+01   1.0162013e+00
   1.3694853e+01   1.0156859e+00
   1.3786765e+01   1.0151868e+00
   1.3878676e+01   1.0147036e+00
   1.3970588e+01   1.0142356e+00
   1.4062500e+01   1.0137825e+00
   1.4154412e+01   1.0133438e+00
   1.4246324e+01   1.0129190e+00
   1.4338235e+01   1.0125077e+00
   1.4430147e+01   1.0121095e+00
   1.4522059e+01   1.0117239e+00
   1.4613971e+01   1.0113505e+00
   1.4705882e+01   1.0109890e+00
   1.4797794e+01   1.0106390e+00
   1.4889706e+01   1.0103002e+00
   1.4981618e+01   1.0099720e+00
   1.5073529e+01   1.0096544e+00
   1.5165441e+01   1.0093468e+00
   1.5257353e+01   1.0090490e+00
   1.5349265e+01   1.0087607e+00
   1.5441176e+01   1.0084816e+00
   1.5533088e+01   1.0082113e+00
   1.5625000e+01   1.0079496e+00
   1.5716912e+01   1.0076963e+00
   1.5808824e+01   1.0074510e+00
   1.5900735e+01   1.0072136e+00
   1.5992647e+01   1.0069837e+00
   1.6084559e+01   1.0067611e+00
   1.6176471e+01   1.0065456e+00
   1.6268382e+01   1.0063370e+00
   1.6360294e+01   1.0061350e+00
   1.6452206e+01   1.0059394e+00
   1.6544118e+01   1.0057501e+00
   1.6636029e+01   1.0055668e+00
   1.6727941e+01   1.0053893e+00
   1.6819853e+01   1.0052175e+00
   1.6911765e+01   1.0050512e+00
   1.7003676e+01   1.0048902e+00
   1.7095588e+01   1.0047343e+00
   1.7187500e+01   1.0045833e+00
   1.7279412e+01   1.0044372e+00
   1.7371324e+01   1.0042957e+00
   1.7463235e+01   1.0041588e+00
   1.7555147e+01   1.0040262e+00
   1.7647059e+01   1.0038978e+00
   1.7738971e+01   1.0037735e+00
   1.7830882e+01   1.0036532e+00
   1.7922794e+01   1.0035367e+00
   1.8014706e+01   1.0034240e+00
   1.8106618e+01   1.0033148e+00
   1.8198529e+01   1.0032091e+00
   1.8290441e+01   1.0031068e+00
   1.8382353e+01   1.0030077e+00
   1.8474265e+01   1.0029118e+00
   1.8566176e+01   1.0028189e+00
   1.8658088e+01   1.0027291e+00
   1.8750000e+01   1.0026420e+00
   1.8841912e+01   1.0025578e+00
   1.8933824e+01   1.0024762e+00
   1.9025735e+01   1.0023973e+00
   1.9117647e+01   1.0023208e+00
   1.9209559e+01   1.0022468e+00
   1.9301471e+01   1.0021752e+00
   1.9393382e+01   1.0021058e+00
   1.9485294e+01   1.0020387e+00
   1.9577206e+01   1.0019736e+00
   1.9669118e+01   1.0019107e+00
   1.9761029e+01   1.0018498e+00
   1.9852941e+01   1.0017908e+00
   1.9944853e+01   1.0017337e+00
   2.0036765e+01   1.0016784e+00
   2.0128676e+01   1.0016249e+00
   2.0220588e+01   1.0015731e+00
   2.0312500e+01   1.0015229e+00
   2.0404412e+01   1.0014743e+00
   2.0496324e+01   1.0014273e+00
   2.0588235e+01   1.0013818e+00
   2.0680147e+01   1.0013377e+00
   2.0772059e+01   1.0012951e+00
   2.0863971e+01   1.0012538e+00
   2.0955882e+01   1.0012138e+00
   2.1047794e+01   1.0011751e+00
   2.1139706e+01   1.0011376e+00
   2.1231618e+01   1.0011013e+00
   2.1323529e+01   1.0010662e+00
   2.1415441e+01   1.0010322e+00
   2.1507353e+01   1.0009993e+00
   2.1599265e+01   1.0009674e+00
   2.1691176e+01   1.0009366e+00
   2.1783088e+01   1.0009067e+00
   2.1875000e+01   1.0008778e+00
   2.1966912e+01   1.0008498e+00
   2.2058824e+01   1.0008227e+00
   2.2150735e+01   1.0007964e+00
   2.2242647e+01   1.0007710e+00
   2.2334559e+01   1.0007465e+00
   2.2426471e+01   1.0007227e+00
   2.2518382e+01   1.0006996e+00
   2.2610294e+01   1.0006773e+00
   2.2702206e+01   1.0006557e+00
   2.2794118e+01   1.0006348e+00
   2.2886029e+01   1.0006145e+00
   2.2977941e+01   1.0005949e+00
   2.3069853e+01   1.0005760e+00
   2.3161765e+01   1.0005576e+00
   2.3253676e+01   1.0005398e+00
   2.3345588e+01   1.0005226e+00
   2.3437500e+01   1.0005059e+00
   2.3529412e+01   1.0004898e+00
   2.3621324e+01   1.0004742e+00
   2.3713235e+01   1.0004591e+00
   2.3805147e+01   1.0004444e+00
   2.3897059e+01   1.0004302e+00
   2.3988971e+01   1.0004165e+00
   2.4080882e+01   1.0004032e+00
   2.4172794e+01   1.0003904e+00
   2.4264706e+01   1.0003779e+00
   2.4356618e+01   1.0003659e+00
   2.4448529e+01   1.0003542e+00
   2.4540441e+01   1.0003429e+00
   2.4632353e+01   1.0003320e+00
   2.4724265e+01   1.0003214e+00
   2.4816176e+01   1.0003111e+00
   2.4908088e+01   1.0003012e+00
   2.5000000e+01   1.0002916e+00


==> step_cont_pos.txt <==
   0.0000000e+00   0.0000000e+00
   9.7276265e-02   9.2456312e-02
   1.9455253e-01   1.7596004e-01
   2.9182879e-01   2.5144955e-01
   3.8910506e-01   3.1975280e-01
   4.8638132e-01   3.8160220e-01
   5.8365759e-01   4.3764721e-01
   6.8093385e-01   4.8846508e-01
   7.7821012e-01   5.3456999e-01
   8.7548638e-01   5.7642085e-01
   9.7276265e-01   6.1442808e-01
   1.0700389e+00   6.4895929e-01
   1.1673152e+00   6.8034435e-01
   1.2645914e+00   7.0887969e-01
   1.3618677e+00   7.3483206e-01
   1.4591440e+00   7.5844178e-01
   1.5564202e+00   7.7992566e-01
   1.6536965e+00   7.9947946e-01
   1.7509728e+00   8.1728012e-01
   1.8482490e+00   8.3348773e-01
   1.9455253e+00   8.4824722e-01
   2.0428016e+00   8.6168991e-01
   2.1400778e+00   8.7393485e-01
   2.2373541e+00   8.8509005e-01
   2.3346304e+00   8.9525354e-01
   2.4319066e+00   9.0451432e-01
   2.5291829e+00   9.1295328e-01
   2.6264591e+00   9.2064392e-01
   2.7237354e+00   9.2765304e-01
   2.8210117e+00   9.3404142e-01
   2.9182879e+00   9.3986435e-01
   3.0155642e+00   9.4517212e-01
   3.1128405e+00   9.5001051e-01
   3.2101167e+00   9.5442120e-01
   3.3073930e+00   9.5844212e-01
   3.4046693e+00   9.6210784e-01
   3.5019455e+00   9.6544982e-01
   3.5992218e+00   9.6849673e-01
   3.6964981e+00   9.7127467e-01
   3.7937743e+00   9.7380745e-01
   3.8910506e+00   9.7611672e-01
   3.9883268e+00   9.7822226e-01
   4.0856031e+00   9.8014206e-01
   4.1828794e+00   9.8189253e-01
   4.2801556e+00   9.8348862e-01
   4.3774319e+00   9.8494395e-01
   4.4747082e+00   9.8627097e-01
   4.5719844e+00   9.8748098e-01
   4.6692607e+00   9.8858431e-01
   4.7665370e+00   9.8959037e-01
   4.8638132e+00   9.9050775e-01
   4.9610895e+00   9.9134427e-01
   5.0583658e+00   9.9210705e-01
   5.1556420e+00   9.9280259e-01
   5.2529183e+00   9.9343684e-01
   5.3501946e+00   9.9401519e-01
   5.4474708e+00   9.9454256e-01
   5.5447471e+00   9.9502346e-01
   5.6420233e+00   9.9546198e-01
   5.7392996e+00   9.9586185e-01
   5.8365759e+00   9.9622649e-01
   5.9338521e+00   9.9655899e-01
   6.0311284e+00   9.9686220e-01
   6.1284047e+00   9.9713868e-01
   6.2256809e+00   9.9739080e-01
   6.3229572e+00   9.9762071e-01
   6.4202335e+00   9.9783035e-01
   6.5175097e+00   9.9802153e-01
   6.6147860e+00   9.9819585e-01
   6.7120623e+00   9.9835482e-01
   6.8093385e+00   9.9849978e-01
   6.9066148e+00   9.9863197e-01
   7.0038911e+00   9.9875251e-01
   7.1011673e+00   9.9886242e-01
   7.1984436e+00   9.9896266e-01
   7.2957198e+00   9.9905406e-01
   7.3929961e+00   9.9913741e-01
   7.4902724e+00   9.9921341e-01
   7.5875486e+00   9.9928272e-01
   7.6848249e+00   9.9934592e-01
   7.7821012e+00   9.9940355e-01
   7.8793774e+00   9.9945610e-01
   7.9766537e+00   9.9950403e-01
   8.0739300e+00   9.9954773e-01
   8.1712062e+00   9.9958758e-01
   8.2684825e+00   9.9962391e-01
   8.3657588e+00   9.9965705e-01
   8.4630350e+00   9.9968727e-01
   8.5603113e+00   9.9971482e-01
   8.6575875e+00   9.9973995e-01
   8.7548638e+00   9.9976286e-01
   8.8521401e+00   9.9978376e-01
   8.9494163e+00   9.9980281e-01
   9.0466926e+00   9.9982019e-01
   9.1439689e+00   9.9983603e-01
   9.2412451e+00   9.9985048e-01
   9.3385214e+00   9.9986365e-01
   9.4357977e+00   9.9987566e-01
   9.5330739e+00   9.9988662e-01
   9.6303502e+00   9.9989661e-01
   9.7276265e+00   9.9990572e-01
   9.8249027e+00   9.9991403e-01
   9.9221790e+00   9.9992160e-01
   1.0019455e+01   9.9992851e-01
   1.0116732e+01   9.9993481e-01
   1.0214008e+01   9.9994055e-01
   1.0311284e+01   9.9994579e-01
   1.0408560e+01   9.9995057e-01
   1.0505837e+01   9.9995492e-01
   1.0603113e+01   9.9995889e-01
   1.0700389e+01   9.9996252e-01
   1.0797665e+01   9.9996582e-01
   1.0894942e+01   9.9996883e-01
   1.0992218e+01   9.9997158e-01
   1.1089494e+01   9.9997408e-01
   1.1186770e+01   9.9997636e-01
   1.1284047e+01   9.9997845e-01
   1.1381323e+01   9.9998035e-01
   1.1478599e+01   9.9998208e-01
   1.1575875e+01   9.9998366e-01
   1.1673152e+01   9.9998510e-01
   1.1770428e+01   9.9998641e-01
   1.1867704e+01   9.9998761e-01
   1.1964981e+01   9.9998870e-01
   1.2062257e+01   9.9998970e-01
   1.2159533e+01   9.9999060e-01
   1.2256809e+01   9.9999143e-01
   1.2354086e+01   9.9999219e-01
   1.2451362e+01   9.9999287e-01
   1.2548638e+01   9.9999350e-01
   1.2645914e+01   9.9999407e-01
   1.2743191e+01   9.9999460e-01
   1.2840467e+01   9.9999507e-01
   1.2937743e+01   9.9999551e-01
   1.3035019e+01   9.9999590e-01
   1.3132296e+01   9.9999626e-01
   1.3229572e+01   9.9999659e-01
   1.3326848e+01   9.9999689e-01
   1.3424125e+01   9.9999717e-01
   1.3521401e+01   9.9999742e-01
   1.3618677e+01   9.9999764e-01
   1.3715953e+01   9.9999785e-01
   1.3813230e+01   9.9999804e-01
   1.3910506e+01   9.9999821e-01
   1.4007782e+01   9.9999837e-01
   1.4105058e+01   9.9999851e-01
   1.4202335e+01   9.9999865e-01
   1.4299611e+01   9.9999876e-01
   1.4396887e+01   9.9999887e-01
   1.4494163e+01   9.9999897e-01
   1.4591440e+01   9.9999906e-01
   1.4688716e+01   9.9999915e-01
   1.4785992e+01   9.9999922e-01
   1.4883268e+01   9.9999929e-01
   1.4980545e+01   9.9999935e-01
   1.5077821e+01   9.9999941e-01
   1.5175097e+01   9.9999946e-01
   1.5272374e+01   9.9999951e-01
   1.5369650e+01   9.9999955e-01
   1.5466926e+01   9.9999959e-01
   1.5564202e+01   9.9999963e-01
   1.5661479e+01   9.9999966e-01
   1.5758755e+01   9.9999969e-01
   1.5856031e+01   9.9999972e-01
   1.5953307e+01   9.9999974e-01
   1.6050584e+01   9.9999977e-01
   1.6147860e+01   9.9999979e-01
   1.6245136e+01   9.9999980e-01
   1.6342412e+01   9.9999982e-01
   1.6439689e+01   9.9999984e-01
   1.6536965e+01   9.9999985e-01
   1.6634241e+01   9.9999986e-01
   1.6731518e+01   9.9999988e-01
   1.6828794e+01   9.9999989e-01
   1.6926070e+01   9.9999990e-01
   1.7023346e+01   9.9999991e-01
   1.7120623e+01   9.9999991e-01
   1.7217899e+01   9.9999992e-01
   1.7315175e+01   9.9999993e-01
   1.7412451e+01   9.9999994e-01
   1.7509728e+01   9.9999994e-01
   1.7607004e+01   9.9999995e-01
   1.7704280e+01   9.9999995e-01
   1.7801556e+01   9.9999996e-01
   1.7898833e+01   9.9999996e-01
   1.7996109e+01   9.9999996e-01
   1.8093385e+01   9.9999997e-01
   1.8190661e+01   9.9999997e-01
   1.8287938e+01   9.9999997e-01
   1.8385214e+01   9.9999997e-01
   1.8482490e+01   9.9999998e-01
   1.8579767e+01   9.9999998e-01
   1.8677043e+01   9.9999998e-01
   1.8774319e+01   9.9999998e-01
   1.8871595e+01   9.9999998e-01
   1.8968872e+01   9.9999999e-01
   1.9066148e+01   9.9999999e-01
   1.9163424e+01   9.9999999e-01
   1.9260700e+01   9.9999999e-01
   1.9357977e+01   9.9999999e-01
   1.9455253e+01   9.9999999e-01
   1.9552529e+01   9.9999999e-01
   1.9649805e+01   9.9999999e-01
   1.9747082e+01   9.9999999e-01
   1.9844358e+01   9.9999999e-01
   1.9941634e+01   9.9999999e-01
   2.0038911e+01   9.9999999e-01
   2.0136187e+01   1.0000000e+00
   2.0233463e+01   1.0000000e+00
   2.0330739e+01   1.0000000e+00
   2.0428016e+01   1.0000000e+00
   2.0525292e+01   1.0000000e+00
   2.0622568e+01   1.0000000e+00
   2.0719844e+01   1.0000000e+00
   2.0817121e+01   1.0000000e+00
   2.0914397e+01   1.0000000e+00
   2.1011673e+01   1.0000000e+00
   2.1108949e+01   1.0000000e+00
   2.1206226e+01   1.0000000e+00
   2.1303502e+01   1.0000000e+00
   2.1400778e+01   1.0000000e+00
   2.1498054e+01   1.0000000e+00
   2.1595331e+01   1.0000000e+00
   2.1692607e+01   1.0000000e+00
   2.1789883e+01   1.0000000e+00
   2.1887160e+01   1.0000000e+00
   2.1984436e+01   1.0000000e+00
   2.2081712e+01   1.0000000e+00
   2.2178988e+01   1.0000000e+00
   2.2276265e+01   1.0000000e+00
   2.2373541e+01   1.0000000e+00
   2.2470817e+01   1.0000000e+00
   2.2568093e+01   1.0000000e+00
   2.2665370e+01   1.0000000e+00
   2.2762646e+01   1.0000000e+00
   2.2859922e+01   1.0000000e+00
   2.2957198e+01   1.0000000e+00
   2.3054475e+01   1.0000000e+00
   2.3151751e+01   1.0000000e+00
   2.3249027e+01   1.0000000e+00
   2.3346304e+01   1.0000000e+00
   2.3443580e+01   1.0000000e+00
   2.3540856e+01   1.0000000e+00
   2.3638132e+01   1.0000000e+00
   2.3735409e+01   1.0000000e+00
   2.3832685e+01   1.0000000e+00
   2.3929961e+01   1.0000000e+00
   2.4027237e+01   1.0000000e+00
   2.4124514e+01   1.0000000e+00
   2.4221790e+01   1.0000000e+00
   2.4319066e+01   1.0000000e+00
   2.4416342e+01   1.0000000e+00
   2.4513619e+01   1.0000000e+00
   2.4610895e+01   1.0000000e+00
   2.4708171e+01   1.0000000e+00
   2.4805447e+01   1.0000000e+00
   2.4902724e+01   1.0000000e+00
   2.5000000e+01   1.0000000e+00

